Robust Solid Boundary Treatment for Compressible Smoothed Particle Hydrodynamics

The unavailability of accurate boundary treatment methods for compressible Smoothed Particle Hydrodynamics (SPH) severely limits its ability to simulate flows in and around bodies. To this end, challenges specific to compressible flows with SPH are carefully considered. Based on these, robust and widely applicable boundary treatment methods for compressible SPH are proposed. These are accompanied by a novel technique to prevent particle penetration at boundaries. The proposed methods are shown to be significantly better than other recent approaches. A wide variety of test problems, many of which are not shown to be simulated with SPH thus far, are employed to highlight the strengths and weaknesses of the proposed methods. The implementation is open source and the results are automated in the interest of reproducibility. Overall, this research contributes to the advancement of SPH as a viable alternative to mesh-based methods for compressible flow simulations.

==> figs/a3d_profile.csv <==
%% LaTeX2e file `a3d_profile.csv'
%% generated by the `filecontents' environment
%% from source `a3d_profile' on 2024/01/25.
%%
  x,y
  3.4306,0.0
  3.4303836772012386,0.009996879614868932
  3.4297351137859438,0.019975043929199857
  3.4286555239389114,0.029915812679635126
  3.4271469287756515,0.03980057561158423
  3.4252121525586303,0.04961082731974618
  3.4228548174099265,0.059328201892341934
  3.4200793365302062,0.06893450729419927
  3.416890905936708,0.07841175942432055
  3.413295494735702,0.08774221578417381
  3.4092998339476446,0.09690840869367705
  3.404911403905938,0.1058931779926904
  3.400138420252891,0.11467970316679593
  3.394989818559098,0.12325153483722202
  3.3894752375950326,0.13159262555595957
  3.3836050012861647,0.13968735984841754
  3.377390099385396,0.14752058344737515
  3.370842166898985,0.15507763166350075
  3.3639734623044872,0.162344356839326
  3.3567968446014853,0.16930715483527609
  3.3493257492380724,0.17595299049817326
  3.3415741629581586,0.1822694220645323
  3.3335565976166888,0.18824462445296322
  3.3252880630117936,0.19386741140207422
  3.3169013573323394,0.19931382407107215
  3.308514651652885,0.20476021442122241
  3.300127945973431,0.21020660477137265
  3.2917412402939767,0.21565299512152292
  3.2833545346145225,0.22109938547167315
  3.2749678289350683,0.22654577582182342
  3.266581123255614,0.23199216617197366
  3.25819441757616,0.23743855652212392
  3.2498077118967057,0.24288494687227416
  3.2414210062172515,0.24833133722242443
  3.2330343005377973,0.25377772757257466
  3.224647594858343,0.25922411792272493
  3.216260889178889,0.2646705082728752
  3.2078741834994347,0.27011689862302546
  3.1994874778199804,0.27556328897317567
  3.1911007721405262,0.28100967932332593
  3.182714066461072,0.28645606967347614
  3.174327360781618,0.2919024600236264
  3.1659406551021636,0.2973488503737767
  3.1575539494227094,0.30279524072392694
  3.149167243743255,0.3082416310740772
  3.140780538063801,0.3136880214242274
  3.1323938323843468,0.3191344117743777
  3.1240071267048926,0.32458080212452795
  3.1156204210254383,0.33002719247467815
  3.107233715345984,0.3354735828248284
  3.09884700966653,0.3409199731749787
  3.0904603039870757,0.34636636352512895
  3.0820735983076215,0.3518127538752792
  3.0736868926281673,0.3572591442254295
  3.065300186948713,0.3627055345755797
  3.056913481269259,0.36815192492572996
  3.0485267755898047,0.37359831527588017
  3.0401400699103505,0.37904470562603043
  3.0317533642308963,0.3844910959761807
  3.023366658551442,0.38993748632633096
  3.014979952871988,0.3953838766764812
  3.0065932471925336,0.4008302670266315
  2.9982065415130794,0.4062766573767817
  2.989819835833625,0.41172304772693197
  2.981433130154171,0.4171694380770822
  2.973046424474717,0.42261582842723244
  2.9646597187952626,0.4280622187773827
  2.9562730131158084,0.433508609127533
  2.947886307436354,0.43895499947768324
  2.9394996017569,0.4444013898278335
  2.9311128960774457,0.44984778017798366
  2.9227261903979915,0.4552941705281339
  2.9143394847185373,0.4607405608782842
  2.905952779039083,0.46618695122843445
  2.897566073359629,0.4716333415785847
  2.8891793676801747,0.477079731928735
  2.8807926620007205,0.48252612227888525
  2.8724059563212663,0.4879725126290355
  2.864019250641812,0.49341890297918567
  2.855632544962358,0.49886529332933593
  2.8472458392829036,0.5043116836794862
  2.8388591336034494,0.5097580740296365
  2.8304724279239952,0.5152044643797867
  2.822085722244541,0.520650854729937
  2.813699016565087,0.5260972450800873
  2.8053123108856326,0.5315436354302375
  2.7969256052061784,0.5369900257803877
  2.788538899526724,0.542436416130538
  2.78015219384727,0.5478828064806882
  2.7717654881678158,0.5533291968308385
  2.7633787824883616,0.5587755871809887
  2.7549920768089073,0.564221977531139
  2.746605371129453,0.5696683678812893
  2.738218665449999,0.5751147582314395
  2.7298319597705447,0.5805611485815897
  2.7214452540910905,0.58600753893174
  2.7130585484116363,0.5914539292818902
  2.704671842732182,0.5969003196320405
  2.696285137052728,0.6023467099821908
  2.6878984313732737,0.607793100332341
  2.6795117256938195,0.6132394906824913
  2.6711250200143652,0.6186858810326415
  2.662738314334911,0.6241322713827917
  2.654351608655457,0.629578661732942
  2.6459649029760026,0.6350250520830922
  2.6375781972965484,0.6404714424332425
  2.629191491617094,0.6459178327833928
  2.62080478593764,0.651364223133543
  2.612418080258186,0.6568106134836933
  2.6040313745787316,0.6622570038338436
  2.5956446688992774,0.6677033941839937
  2.587257963219823,0.673149784534144
  2.578871257540369,0.6785961748842942
  2.5704845518609147,0.6840425652344445
  2.5620978461814605,0.6894889555845948
  2.5537111405020063,0.694935345934745
  2.545324434822552,0.7003817362848953
  2.536937729143098,0.7058281266350456
  2.5285510234636437,0.7112745169851958
  2.5201643177841895,0.7167209073353461
  2.5117776121047353,0.7221672976854963
  2.503390906425281,0.7276136880356465
  2.495004200745827,0.7330600783857968
  2.4866174950663726,0.738506468735947
  2.4782307893869184,0.7439528590860973
  2.469844083707464,0.7493992494362476
  2.46145737802801,0.7548456397863978
  2.453070672348556,0.760292030136548
  2.4446839666691016,0.7657384204866983
  2.4362972609896474,0.7711848108368485
  2.427910555310193,0.7766312011869988
  2.419523849630739,0.7820775915371491
  2.4111371439512848,0.7875239818872993
  2.4027504382718305,0.7929703722374496
  2.3943637325923763,0.7984167625875999
  2.385977026912922,0.80386315293775
  2.377590321233468,0.8093095432879003
  2.3692036155540137,0.8147559336380505
  2.3608169098745595,0.8202023239882008
  2.3524302041951053,0.8256487143383511
  2.344043498515651,0.8310951046885013
  2.335656792836197,0.8365414950386516
  2.3272700871567427,0.8419878853888019
  2.3188833814772885,0.847434275738952
  2.3104966757978342,0.8528806660891023
  2.30210997011838,0.8583270564392526
  2.293723264438926,0.8637734467894028
  2.2853365587594716,0.8692198371395531
  2.2769498530800174,0.8746662274897034
  2.268563147400563,0.8801126178398536
  2.260176441721109,0.8855590081900039
  2.2517897360416548,0.891005398540154
  2.2434030303622006,0.8964517888903043
  2.2350163246827464,0.9018981792404546
  2.226629619003292,0.9073445695906048
  2.218242913323838,0.9127909599407551
  2.2098562076443837,0.9182373502909054
  2.2014695019649295,0.9236837406410556
  2.1930827962854753,0.9291301309912059
  2.184696090606021,0.934576521341356
  2.176309384926567,0.9400229116915063
  2.1679226792471127,0.9454693020416566
  2.1595359735676585,0.9509156923918068
  2.1511492678882043,0.9563620827419571
  2.14276256220875,0.9618084730921074
  2.134375856529296,0.9672548634422576
  2.1259891508498416,0.9727012537924079
  2.1176024451703874,0.9781476441425581
  2.109215739490933,0.9835940344927083
  2.100829033811479,0.9890404248428586
  2.092442328132025,0.9944868151930089
  2.0840556224525706,0.9999332055431591
  2.0756689167731164,1.0053795958933094
  2.067282211093662,1.0108259862434597
  2.058895505414208,1.01627237659361
  2.0505087997347538,1.02171876694376
  2.0421220940552995,1.0271651572939102
  2.0337353883758453,1.0326115476440605
  2.025348682696391,1.0380579379942108
  2.016961977016937,1.043504328344361
  2.0085752713374827,1.0489507186945113
  2.0001885656580285,1.0543971090446616
  1.9918018599785743,1.0598434993948118
  1.98341515429912,1.065289889744962
  1.9750284486196659,1.0707362800951123
  1.9666417429402117,1.0761826704452626
  1.9582550372607574,1.0816290607954129
  1.9498683315813032,1.0870754511455631
  1.941481625901849,1.0925218414957134
  1.9330949202223948,1.0979682318458637
  1.9247082145429406,1.1034146221960137
  1.9163215088634864,1.108861012546164
  1.9079348031840322,1.1143074028963142
  1.899548097504578,1.1197537932464645
  1.8911613918251238,1.1252001835966148
  1.8827746861456696,1.130646573946765
  1.8743879804662154,1.1360929642969153
  1.8660012747867611,1.1415393546470656
  1.857614569107307,1.1469857449972158
  1.8492278634278527,1.152432135347366
  1.8408411577483985,1.1578785256975164
  1.8324544520689443,1.1633249160476666
  1.82406774638949,1.168771306397817
  1.8156810407100359,1.1742176967479672
  1.8072943350305817,1.1796640870981174
  1.7989076293511275,1.1851104774482677
  1.7905209236716733,1.1905568677984177
  1.782134217992219,1.196003258148568
  1.7737475123127648,1.2014496484987183
  1.7653608066333106,1.2068960388488685
  1.7569741009538564,1.2123424291990188
  1.7485873952744022,1.217788819549169
  1.740200689594948,1.2232352098993193
  1.7318139839154938,1.2286816002494696
  1.7234272782360396,1.2341279905996199
  1.7150405725565854,1.2395743809497701
  1.7066538668771312,1.2450207712999204
  1.698267161197677,1.2504671616500707
  1.6898804555182227,1.2559135520002207
  1.6814937498387685,1.261359942350371
  1.6731070441593143,1.2668063327005212
  1.6647203384798601,1.2722527230506715
  1.656333632800406,1.2776991134008218
  1.6479469271209517,1.283145503750972
  1.6395602214414975,1.2885918941011223
  1.6311735157620433,1.2940382844512726
  1.622786810082589,1.2994846748014228
  1.6144001044031349,1.304931065151573
  1.6060133987236807,1.3103774555017234
  1.5976266930442264,1.3158238458518736
  1.5892399873647722,1.3212702362020239
  1.580853281685318,1.3267166265521741
  1.5724665760058638,1.3321630169023244
  1.5640798703264096,1.3376094072524745
  1.5556931646469554,1.3430557976026247
  1.5473064589675012,1.348502187952775
  1.538919753288047,1.3539485783029253
  1.5305330476085928,1.3593949686530755
  1.5221463419291386,1.3648413590032258
  1.5137596362496843,1.370287749353376
  1.5053729305702301,1.3757341397035263
  1.496986224890776,1.3811805300536766
  1.4885995192113217,1.3866269204038268
  1.4802128135318675,1.3920733107539771
  1.4718261078524133,1.3975197011041274
  1.463439402172959,1.4029660914542776
  1.4550526964935049,1.408412481804428
  1.4466659908140507,1.4138588721545782
  1.4382792851345965,1.4193052625047284
  1.4298925794551423,1.4247516528548785
  1.421505873775688,1.4301980432050287
  1.4131191680962338,1.435644433555179
  1.4047324624167796,1.4410908239053293
  1.3963457567373254,1.4465372142554795
  1.3879590510578712,1.4519836046056298
  1.379572345378417,1.45742999495578
  1.3711856396989628,1.4628763853059303
  1.3627989340195086,1.4683227756560806
  1.3544122283400544,1.4737691660062309
  1.3460255226606002,1.4792155563563811
  1.337638816981146,1.4846619467065314
  1.3292521113016917,1.4901083370566817
  1.3208654056222375,1.495554727406832
  1.3124786999427833,1.5010011177569822
  1.3040919942633291,1.5064475081071325
  1.295705288583875,1.5118938984572825
  1.2873185829044207,1.5173402888074328
  1.2789318772249665,1.522786679157583
  1.2705451715455123,1.5282330695077333
  1.262158465866058,1.5336794598578836
  1.2537717601866039,1.5391258502080338
  1.2453850545071496,1.544572240558184
  1.2369983488276954,1.5500186309083344
  1.2286116431482412,1.5554650212584846
  1.220224937468787,1.560911411608635
  1.2118382317893328,1.5663578019587852
  1.2034515261098786,1.5718041923089354
  1.1950648204304244,1.5772505826590857
  1.1866781147509702,1.582696973009236
  1.178291409071516,1.5881433633593862
  1.1699047033920618,1.5935897537095365
  1.1615179977126076,1.5990361440596865
  1.1531312920331533,1.6044825344098368
  1.1447445863536991,1.609928924759987
  1.136357880674245,1.6153753151101373
  1.1279711749947907,1.6208217054602876
  1.1195844693153365,1.6262680958104379
  1.1111977636358823,1.6317144861605881
  1.102811057956428,1.6371608765107384
  1.0944243522769739,1.6426072668608886
  1.0860376465975197,1.648053657211039
  1.0776509409180655,1.6535000475611892
  1.0692642352386112,1.6589464379113394
  1.060877529559157,1.6643928282614897
  1.0524908238797028,1.66983921861164
  1.0441041182002486,1.6752856089617902
  1.0357174125207944,1.6807319993119403
  1.0273307068413402,1.6861783896620905
  1.018944001161886,1.6916247800122408
  1.0105572954824318,1.697071170362391
  1.0021705898029776,1.7025175607125413
  0.9937838841235234,1.7079639510626916
  0.9853971784440692,1.7134103414128419
  0.977010472764615,1.7188567317629921
  0.9686237670851607,1.7243031221131424
  0.9602370614057065,1.7297495124632927
  0.9518503557262523,1.735195902813443
  0.9434636500467981,1.7406422931635932
  0.9350769443673439,1.7460886835137435
  0.9266902386878897,1.7515350738638937
  0.9183035330084355,1.756981464214044
  0.9099168273289813,1.7624278545641943
  0.9015301216495271,1.7678742449143443
  0.8931434159700729,1.7733206352644946
  0.8847567102906186,1.7787670256146448
  0.8763700046111644,1.784213415964795
  0.8679832989317102,1.7896598063149454
  0.859596593252256,1.7951061966650956
  0.8512098875728018,1.800552587015246
  0.8428231818933476,1.8059989773653962
  0.8344364762138934,1.8114453677155464
  0.8260497705344392,1.8168917580656967
  0.817663064854985,1.822338148415847
  0.8092763591755308,1.8277845387659972
  0.8008896534960765,1.8332309291161475
  0.7925029478166223,1.8386773194662978
  0.7841162421371681,1.844123709816448
  0.7757295364577139,1.8495701001665983
  0.7673428307782597,1.8550164905167483
  0.7589561250988055,1.8604628808668986
  0.7505694194193513,1.8659092712170489
  0.7421827137398971,1.8713556615671991
  0.7337960080604429,1.8768020519173494
  0.7254093023809887,1.8822484422674997
  0.7170225967015345,1.88769483261765
  0.7086358910220802,1.8931412229678002
  0.700249185342626,1.8985876133179505
  0.6918624796631718,1.9040340036681007
  0.6834757739837176,1.909480394018251
  0.6750890683042634,1.9149267843684012
  0.6667023626248092,1.9203731747185515
  0.658315656945355,1.9258195650687018
  0.6497032054423841,1.9309004983398195
  0.6408533154593237,1.9355542783112962
  0.6317771689307599,1.9397497264312507
  0.6224984833726431,1.9434758792795364
  0.6130415055698872,1.9467229997844413
  0.603430948215393,1.9494826026673155
  0.5936919253315739,1.9517474766160465
  0.5838498866431412,1.953511703129447
  0.5739305510726402,1.9547706719833062
  0.5639598395325279,1.9555210932776887
  0.5539638071894156,1.955761006034005
  0.5439685753774833,1.9554897833193814
  0.5340002633389869,1.954708133884943
  0.5240849199702314,1.953418100313725
  0.5142484557513711,1.9516230536830574
  0.5045165750379133,1.9493276847553642
  0.494914708890862,1.9465379917204044
  0.48546794862102655,1.9432612645209795
  0.47620098022115454,1.9395060658030732
  0.4671380198572307,1.9352822085401986
  0.4583027505875127,1.9306007303904293
  0.4497182604746681,1.9254738648531187
  0.4414069822527363,1.919915009300684
  0.43339063470657585,1.9139386899689916
  0.4256901659169821,1.90756052399783
  0.4183256985197863,1.900797178620664
  0.41131647712198205,1.8936663276103178
  0.4046808180122917,1.8861866050943967
  0.3984360612975858,1.8783775568611403
  0.39259852559023156,1.8702595892829497
  0.38718346536478104,1.8618539159910632
  0.3822050310954323,1.8531825024407265
  0.3776762322784314,1.8442680085117185
  0.37360890343604397,1.8351337292942282
  0.3697025957621376,1.8259282623319395
  0.3658224093614919,1.816711749126087
  0.361961866837909,1.8074869903974793
  0.3581209857132617,1.7982540280145956
  0.354299783420184,1.7890129038831493
  0.35049827730199645,1.779763659945897
  0.34671648461262006,1.7705063381824497
  0.3429544225165069,1.76124098060908
  0.33921210808855395,1.7519676292785336
  0.3354895583140305,1.742686326279837
  0.3317867900885014,1.7333971137381072
  0.32810382021774576,1.724100033814361
  0.3244406654176881,1.7147951287053218
  0.32079734231431356,1.7054824406432298
  0.3171738674436,1.6961620118956493
  0.3135702572514383,1.6868338847652784
  0.3099865280935603,1.6774981015897543
  0.30642269623546436,1.6681547047414647
  0.30287877785233963,1.6588037366273514
  0.2993547890289925,1.6494452396887218
  0.2958507457597781,1.640079256401053
  0.2923666639485232,1.6307058292738015
  0.288902559408454,1.6213250008502085
  0.28545844786212715,1.6119368137071082
  0.2820343449413576,1.602541310454733
  0.2786302661871449,1.5931385337365223
  0.2752462270496059,1.5837285262289258
  0.2718822428879033,1.574311330641213
  0.2685383289701786,1.564886989715278
  0.2652145004734754,1.5554555462254445
  0.2619107724836791,1.5460170429782738
  0.25862715999544417,1.5365715228123684
  0.25536367791212555,1.5271190285981795
  0.252120341045714,1.5176596032378107
  0.24889716411676588,1.508193289664824
  0.24569416175433645,1.498720130844046
  0.24251134849591693,1.4892401697713706
  0.2393487387873643,1.4797534494735656
  0.23620634698283816,1.4702600130080772
  0.23308418734473513,1.4607599034628342
  0.22998227404362304,1.4512531639560526
  0.22690062115817966,1.4417398376360397
  0.22383924267512434,1.4322199676809984
  0.22079815248915757,1.422693597298831
  0.21777736440289797,1.4131607697269444
  0.2147768921268174,1.4036215282320514
  0.21179674927918146,1.3940759161099767
  0.20883694938598651,1.384523976685459
  0.2058975058808974,1.3749657533119544
  0.20297843210518707,1.3654012893714413
  0.20007974130767714,1.355830628274221
  0.19720144664467743,1.3462538134587219
  0.1943435611799238,1.336670888391303
  0.19150609788452133,1.3270818965660556
  0.18868906963688747,1.3174868815046061
  0.18589248922268542,1.307885886755919
  0.18311636933477615,1.2982789558960985
  0.18036072257315627,1.2886661325281912
  0.1776255614448985,1.2790474602819877
  0.17491089836409923,1.2694229828138257
  0.17221674565181733,1.2597927438063905
  0.16954311553602608,1.2501567869685175
  0.1668900201515493,1.2405151560349943
  0.16425747154000803,1.2308678947663598
  0.16164548164977166,1.2212150469487095
  0.1590540623358967,1.2115566563934932
  0.15648322536007697,1.201892766937318
  0.1539329823905895,1.1922234224417487
  0.15140334500224029,1.1825486667931095
  0.14889432467631192,1.1728685439022835
  0.14640593280051295,1.1631830977045146
  0.14393818066892727,1.1534923721592074
  0.14149107948195816,1.1437964112497283
  0.1390646403462812,1.1340952589832047
  0.1366588742747945,1.1243889593903271
  0.13427379218656466,1.1146775565251474
  0.13190940490678216,1.10496109446488
  0.12956572316670734,1.0952396173097017
  0.1272427576036259,1.085513169182551
  0.12494051876079926,1.0757817942289283
  0.12265901708741467,1.0660455366166957
  0.12039826293854006,1.056304440535876
  0.11815826657507777,1.046558550198452
  0.11593903816371398,1.0368079098381673
  0.11374058777687779,1.0270525637103236
  0.11156292539269241,1.0172925560915809
  0.1094060608949281,1.0075279312797563
  0.10727000407296305,0.9977587335936231
  0.10515476462173279,0.9879850073727094
  0.10306035214169018,0.9782067969770973
  0.10098677613876017,0.9684241467872209
  0.098934046024298,0.9586371012036654
  0.09690217111504396,0.9488457046469654
  0.09489116063308245,0.9390500015574031
  0.092901023705803,0.9292500363948072
  0.09093176936585312,0.9194458536383504
  0.08898340655110282,0.9096374977863477
  0.08705594410460016,0.8998250133560551
  0.0851493907745331,0.8900084448834664
  0.0832637552141886,0.8801878369231118
  0.08139904598191361,0.870363234047856
  0.07955527154107855,0.860534680848695
  0.07773244026003567,0.8507022219345541
  0.07593056041208346,0.840865901932086
  0.07414964017542491,0.8310257654854671
  0.07238968763313647,0.8211818572561961
  0.07065071077312801,0.8113342219228905
  0.06893271748810559,0.8014829041810839
  0.06723571557553853,0.7916279487430233
  0.06555971273762129,0.7817694003374664
  0.06390471658123964,0.7719073037094781
  0.06227073461793786,0.7620417036202277
  0.060657774263880526,0.7521726448467856
  0.0590658428398223,0.7423001721819203
  0.057494947571075095,0.732424330433895
  0.05594509558747163,0.7225451644262637
  0.05441629392333702,0.7126627189976689
  0.052908549517453274,0.7027770390016372
  0.05142186921303171,0.6928881693063758
  0.049956259757680144,0.6829961547945689
  0.04851172780336732,0.6731010403631745
  0.047088279906404296,0.6632028709232203
  0.045685922527403555,0.6533016913995991
  0.04430466203125327,0.6433975467308661
  0.04294450468709243,0.6334904818690346
  0.04160545666827442,0.6235805417793712
  0.040287524052349255,0.6136677714401928
  0.03899071282102451,0.6037522158426619
  0.037715028860148436,0.5938339199905823
  0.03646047795967622,0.5839129289001953
  0.03522706581364776,0.5739892875999747
  0.034014798020159276,0.564063041130423
  0.03282368008133929,0.5541342345438671
  0.03165371740332379,0.544202912904253
  0.03050491529623045,0.5342691212869424
  0.029377278974135557,0.5243329047785068
  0.0282708135550509,0.5143943084765241
  0.027185524060898025,0.5044533774893731
  0.02612141541748958,0.4945101569360294
  0.025078492454501777,0.48456469194585977
  0.024056759905458414,0.4746170276584183
  0.023056222407702442,0.46466720922324073
  0.022076884502381766,0.45471528179963994
  0.021118750634423478,0.444761290556501
  0.020181825152517874,0.4348052806720758
  0.019266112309095362,0.4248472973337786
  0.018371616260306922,0.4148873857379803
  0.017498341066009893,0.40492559108980364
  0.016646290689743992,0.39496195860291816
  0.015815468998717108,0.3849965334993346
  0.015005879763784868,0.3750293610092
  0.014217526659435542,0.3650604863705921
  0.013450413263773164,0.3550899548293145
  0.01270454305850155,0.34511781163869076
  0.011979919428907415,0.3351441020593593
  0.011276545663844395,0.3251688713590679
  0.010594424955720605,0.31519216481246826
  0.009933560400481767,0.3052140277009106
  0.009293954997598775,0.29523450531223794
  0.008675611650053483,0.2852536429405808
  0.008078533164326274,0.27527148588615136
  0.007502722250379179,0.265288079455038
  0.006948181521651442,0.2553034689589998
  0.0064149134950399755,0.2453176997152605
  0.005902920590893146,0.2353308170463033
  0.005412205132995673,0.2253428662796647
  0.004942769348562415,0.2153538927477292
  0.004494615368224153,0.2053639417875231
  0.00406774522602138,0.19537305874050914
  0.003662160859392749,0.18538128895238043
  0.0032778641091661953,0.17538867777285483
  0.0029148567195527164,0.16539527055546893
  0.0025731403381357154,0.1554011126573723
  0.0022527165158665596,0.14540624943912175
  0.001953586707055699,0.13541072626447523
  0.001675752269364672,0.12541458850018605
  0.001419214463802554,0.11541788151579702
  0.0011839744547206266,0.10542065068343438
  0.0009700333098034974,0.09542294137760202
  0.0007773920000682111,0.08542479897497551
  0.0006060513998553674,0.07542626885419604
  0.0004560122868317862,0.06542739639566462
  0.00032727534198073727,0.055428226981335975
  0.000219841149600164,0.045428805994512655
  0.00013371019730357148,0.035429178819638994
  6.888287601469756e-05,0.02542939084209519
  2.535947996484822e-05,0.015429487447991256
  3.140206692897607e-06,0.005429514023961046
  0.0,0.0


==> figs/auto/Apollo3D/cd_eilmer3d.txt <==
1.4228605452919434

==> figs/auto/Apollo3D/cd_eosampv.txt <==
1.5506356712288536

==> figs/auto/Apollo3D/cd_marrone.txt <==
1.5124811696296667

==> figs/auto/BiconvexAerofoil/aerofoil_profile.csv <==
x,y
0.5,0.0
0.49242424242424243,0.0015183959488185295
0.48484848484848486,0.00301270108531293
0.4772727272727273,0.004482958965770223
0.4696969696969697,0.005929212343125823
0.46212121212121215,0.007351503173476992
0.4545454545454546,0.008749872622455968
0.446969696969697,0.010124361071456978
0.43939393939393945,0.011475008123724262
0.4318181818181819,0.012801852610299758
0.4242424242424243,0.014104932595833564
0.41666666666666674,0.015384285384263396
0.40909090909090917,0.016639947524355492
0.4015151515151515,0.01787195481512116
0.3939393939393939,0.019080342311101894
0.38636363636363635,0.020265144327525686
0.3787878787878788,0.021426394445343888
0.3712121212121212,0.02256412551613929
0.36363636363636365,0.023678369666916943
0.3560606060606061,0.024769158304772887
0.3484848484848485,0.025836522121446492
0.34090909090909094,0.026880491097753367
0.33333333333333337,0.027901094507909008
0.3257575757575758,0.028898360923731214
0.31818181818181823,0.02987231821873726
0.31060606060606066,0.0308229935721287
0.3030303030303031,0.031750413472662053
0.2954545454545455,0.03265460372242002
0.28787878787878785,0.03353558944046853
0.2803030303030303,0.034393395066413035
0.2727272727272727,0.035228044363846855
0.26515151515151514,0.03603956042370138
0.25757575757575757,0.036827965667488805
0.25,0.03759328185044675
0.24242424242424243,0.038335530064585566
0.23484848484848486,0.03905473074163002
0.2272727272727273,0.03975090365587031
0.21969696969696972,0.040424067926911
0.21212121212121215,0.04107424202232712
0.20454545454545459,0.041701443760223444
0.19696969696969702,0.04230569031170006
0.18939393939393945,0.04288699820322428
0.18181818181818188,0.04344538331890968
0.1742424242424243,0.04398086090270281
0.16666666666666674,0.04449344556048063
0.15909090909090906,0.04498315126205288
0.1515151515151515,0.045449991343081475
0.14393939393939392,0.04589397850690258
0.13636363636363635,0.04631512482626521
0.12878787878787878,0.046713441744981044
0.12121212121212122,0.0470889400794845
0.11363636363636365,0.0474416300203071
0.10606060606060608,0.047771521133464834
0.09848484848484851,0.04807862236175975
0.09090909090909094,0.04836294202599456
0.08333333333333337,0.04862448782610196
0.0757575757575758,0.04886326684219089
0.06818181818181823,0.049079285535504
0.06060606060606066,0.04927254974929651
0.053030303030303094,0.04944306470962312
0.045454545454545414,0.04959083502604811
0.037878787878787845,0.049715864692269296
0.030303030303030276,0.049818157086654935
0.022727272727272707,0.049897714972703344
0.015151515151515138,0.04995454049941506
0.007575757575757569,0.04998863520158281
0.0,0.04999999999999982
-0.007575757575757569,0.04998863520158281
-0.015151515151515138,0.04995454049941506
-0.022727272727272707,0.049897714972703344
-0.030303030303030276,0.049818157086654935
-0.037878787878787845,0.049715864692269296
-0.045454545454545414,0.04959083502604811
-0.05303030303030304,0.04944306470962312
-0.06060606060606061,0.04927254974929651
-0.06818181818181818,0.049079285535504
-0.07575757575757575,0.04886326684219089
-0.08333333333333331,0.04862448782610196
-0.09090909090909088,0.04836294202599456
-0.09848484848484845,0.04807862236175975
-0.10606060606060608,0.047771521133464834
-0.11363636363636365,0.0474416300203071
-0.12121212121212122,0.0470889400794845
-0.12878787878787878,0.046713441744981044
-0.13636363636363635,0.04631512482626521
-0.14393939393939392,0.04589397850690258
-0.1515151515151515,0.045449991343081475
-0.15909090909090906,0.04498315126205288
-0.16666666666666663,0.04449344556048063
-0.17424242424242425,0.04398086090270281
-0.18181818181818182,0.04344538331890968
-0.1893939393939394,0.04288699820322428
-0.19696969696969696,0.04230569031170006
-0.20454545454545453,0.041701443760223444
-0.2121212121212121,0.04107424202232712
-0.21969696969696967,0.040424067926911
-0.2272727272727273,0.03975090365587031
-0.23484848484848486,0.03905473074163002
-0.24242424242424243,0.038335530064585566
-0.25,0.03759328185044675
-0.25757575757575757,0.036827965667488805
-0.26515151515151514,0.03603956042370138
-0.2727272727272727,0.035228044363846855
-0.2803030303030303,0.034393395066413035
-0.28787878787878785,0.03353558944046853
-0.2954545454545454,0.03265460372242002
-0.30303030303030304,0.031750413472662053
-0.3106060606060606,0.0308229935721287
-0.3181818181818182,0.02987231821873726
-0.32575757575757575,0.028898360923731214
-0.3333333333333333,0.027901094507909008
-0.34090909090909094,0.026880491097753367
-0.3484848484848485,0.025836522121446492
-0.3560606060606061,0.024769158304772887
-0.36363636363636365,0.023678369666916943
-0.3712121212121212,0.02256412551613929
-0.3787878787878788,0.021426394445343888
-0.38636363636363635,0.020265144327525686
-0.3939393939393939,0.019080342311101894
-0.4015151515151515,0.01787195481512116
-0.40909090909090906,0.016639947524355492
-0.41666666666666663,0.015384285384263396
-0.42424242424242425,0.014104932595833564
-0.4318181818181818,0.012801852610299758
-0.4393939393939394,0.011475008123724262
-0.44696969696969696,0.010124361071456978
-0.45454545454545453,0.008749872622455968
-0.4621212121212121,0.007351503173476992
-0.4696969696969697,0.005929212343125823
-0.4772727272727273,0.004482958965770223
-0.48484848484848486,0.00301270108531293
-0.49242424242424243,0.0015183959488185295
-0.5,0.0
-0.49242424242424243,-0.0015183959488185295
-0.48484848484848486,-0.00301270108531293
-0.4772727272727273,-0.004482958965770223
-0.4696969696969697,-0.005929212343125823
-0.4621212121212121,-0.007351503173476992
-0.45454545454545453,-0.008749872622455968
-0.44696969696969696,-0.010124361071456978
-0.4393939393939394,-0.011475008123724262
-0.4318181818181818,-0.012801852610299758
-0.42424242424242425,-0.014104932595833564
-0.41666666666666663,-0.015384285384263396
-0.40909090909090906,-0.016639947524355492
-0.4015151515151515,-0.01787195481512116
-0.3939393939393939,-0.019080342311101894
-0.38636363636363635,-0.020265144327525686
-0.3787878787878788,-0.021426394445343888
-0.3712121212121212,-0.02256412551613929
-0.36363636363636365,-0.023678369666916943
-0.3560606060606061,-0.024769158304772887
-0.3484848484848485,-0.025836522121446492
-0.34090909090909094,-0.026880491097753367
-0.3333333333333333,-0.027901094507909008
-0.32575757575757575,-0.028898360923731214
-0.3181818181818182,-0.02987231821873726
-0.3106060606060606,-0.0308229935721287
-0.30303030303030304,-0.031750413472662053
-0.2954545454545454,-0.03265460372242002
-0.28787878787878785,-0.03353558944046853
-0.2803030303030303,-0.034393395066413035
-0.2727272727272727,-0.035228044363846855
-0.26515151515151514,-0.03603956042370138
-0.25757575757575757,-0.036827965667488805
-0.25,-0.03759328185044675
-0.24242424242424243,-0.038335530064585566
-0.23484848484848486,-0.03905473074163002
-0.2272727272727273,-0.03975090365587031
-0.21969696969696967,-0.040424067926911
-0.2121212121212121,-0.04107424202232712
-0.20454545454545453,-0.041701443760223444
-0.19696969696969696,-0.04230569031170006
-0.1893939393939394,-0.04288699820322428
-0.18181818181818182,-0.04344538331890968
-0.17424242424242425,-0.04398086090270281
-0.16666666666666663,-0.04449344556048063
-0.15909090909090906,-0.04498315126205288
-0.1515151515151515,-0.045449991343081475
-0.14393939393939392,-0.04589397850690258
-0.13636363636363635,-0.04631512482626521
-0.12878787878787878,-0.046713441744981044
-0.12121212121212122,-0.0470889400794845
-0.11363636363636365,-0.0474416300203071
-0.10606060606060608,-0.047771521133464834
-0.09848484848484845,-0.04807862236175975
-0.09090909090909088,-0.04836294202599456
-0.08333333333333331,-0.04862448782610196
-0.07575757575757575,-0.04886326684219089
-0.06818181818181818,-0.049079285535504
-0.06060606060606061,-0.04927254974929651
-0.05303030303030304,-0.04944306470962312
-0.045454545454545414,-0.04959083502604811
-0.037878787878787845,-0.049715864692269296
-0.030303030303030276,-0.049818157086654935
-0.022727272727272707,-0.049897714972703344
-0.015151515151515138,-0.04995454049941506
-0.007575757575757569,-0.04998863520158281
0.0,-0.04999999999999982
0.007575757575757569,-0.04998863520158281
0.015151515151515138,-0.04995454049941506
0.022727272727272707,-0.049897714972703344
0.030303030303030276,-0.049818157086654935
0.037878787878787845,-0.049715864692269296
0.045454545454545414,-0.04959083502604811
0.053030303030303094,-0.04944306470962312
0.06060606060606066,-0.04927254974929651
0.06818181818181823,-0.049079285535504
0.0757575757575758,-0.04886326684219089
0.08333333333333337,-0.04862448782610196
0.09090909090909094,-0.04836294202599456
0.09848484848484851,-0.04807862236175975
0.10606060606060608,-0.047771521133464834
0.11363636363636365,-0.0474416300203071
0.12121212121212122,-0.0470889400794845
0.12878787878787878,-0.046713441744981044
0.13636363636363635,-0.04631512482626521
0.14393939393939392,-0.04589397850690258
0.1515151515151515,-0.045449991343081475
0.15909090909090906,-0.04498315126205288
0.16666666666666674,-0.04449344556048063
0.1742424242424243,-0.04398086090270281
0.18181818181818188,-0.04344538331890968
0.18939393939393945,-0.04288699820322428
0.19696969696969702,-0.04230569031170006
0.20454545454545459,-0.041701443760223444
0.21212121212121215,-0.04107424202232712
0.21969696969696972,-0.040424067926911
0.2272727272727273,-0.03975090365587031
0.23484848484848486,-0.03905473074163002
0.24242424242424243,-0.038335530064585566
0.25,-0.03759328185044675
0.25757575757575757,-0.036827965667488805
0.26515151515151514,-0.03603956042370138
0.2727272727272727,-0.035228044363846855
0.2803030303030303,-0.034393395066413035
0.28787878787878785,-0.03353558944046853
0.2954545454545455,-0.03265460372242002
0.3030303030303031,-0.031750413472662053
0.31060606060606066,-0.0308229935721287
0.31818181818181823,-0.02987231821873726
0.3257575757575758,-0.028898360923731214
0.33333333333333337,-0.027901094507909008
0.34090909090909094,-0.026880491097753367
0.3484848484848485,-0.025836522121446492
0.3560606060606061,-0.024769158304772887
0.36363636363636365,-0.023678369666916943
0.3712121212121212,-0.02256412551613929
0.3787878787878788,-0.021426394445343888
0.38636363636363635,-0.020265144327525686
0.3939393939393939,-0.019080342311101894
0.4015151515151515,-0.01787195481512116
0.40909090909090917,-0.016639947524355492
0.41666666666666674,-0.015384285384263396
0.4242424242424243,-0.014104932595833564
0.4318181818181819,-0.012801852610299758
0.43939393939393945,-0.011475008123724262
0.446969696969697,-0.010124361071456978
0.4545454545454546,-0.008749872622455968
0.46212121212121215,-0.007351503173476992
0.4696969696969697,-0.005929212343125823
0.4772727272727273,-0.004482958965770223
0.48484848484848486,-0.00301270108531293
0.49242424242424243,-0.0015183959488185295


==> figs/auto/BiconvexAerofoil/pressure_eilmer.csv <==
xbyc,0.005
0.0024672747,1.274611
0.007402867,1.6318778
0.012340397,1.9406005
0.017279863,2.2376573
0.022221267,2.4680645
0.027164519,2.6968832
0.032109678,2.8307154
0.037056714,2.9163375
0.0420056,2.951649
0.04695624,2.9306898
0.05190873,2.8895693
0.05686301,2.816483
0.061819017,2.729386
0.06677678,2.6409326
0.071736276,2.5598214
0.07669747,2.4931679
0.08166033,2.4414082
0.08662486,2.403781
0.09159103,2.3806794
0.09655881,2.3639212
0.10152823,2.3511772
0.106499195,2.3397422
0.11147177,2.3272903
0.11644584,2.312404
0.12142146,2.2944221
0.12639856,2.2732573
0.13137716,2.2492614
0.13635725,2.2228794
0.14133877,2.1950548
0.14632171,2.1673248
0.15130603,2.1410906
0.15629178,2.1171713
0.16127887,2.0956104
0.16626734,2.0758686
0.17125708,2.057269
0.17624813,2.039282
0.1812405,2.021537
0.18623412,2.0037122
0.19122899,1.9855163
0.1962251,1.9667741
0.20122242,1.9474701
0.20622092,1.9277042
0.21122056,1.9076514
0.21622139,1.8874342
0.22122332,1.867271
0.22622636,1.8473994
0.2312305,1.8279868
0.23623568,1.8090727
0.24124193,1.790608
0.2462492,1.7725455
0.25125748,1.7548755
0.25626677,1.7375815
0.26127702,1.7205839
0.26628822,1.7037531
0.27130032,1.6869777
0.27631336,1.6702169
0.28132725,1.6534858
0.28634205,1.6368029
0.2913577,1.6201569
0.29637414,1.6035225
0.30139142,1.5868982
0.30640948,1.5703194
0.3114283,1.5538348
0.31644788,1.5374751
0.3214682,1.5212481
0.3264892,1.5051558
0.33151093,1.4892157
0.3365333,1.4734623
0.34155634,1.4579318
0.34658,1.4426494
0.35160425,1.4276285
0.35662913,1.4128745
0.36165455,1.3983881
0.3666805,1.38416
0.37170702,1.3701621
0.37673402,1.356348
0.38176155,1.3426617
0.3867895,1.3290465
0.39181793,1.31545
0.3968468,1.3018235
0.40187606,1.2881256
0.4069057,1.2743337
0.41193575,1.2604572
0.4169661,1.2465386
0.42199683,1.232644
0.42702782,1.2188468
0.4320591,1.2052157
0.4370907,1.1918074
0.44212252,1.1786618
0.44715458,1.1657964
0.45218685,1.1532001
0.4572193,1.140832
0.46225193,1.1286294
0.4672847,1.1165234
0.4723176,1.104453
0.47735062,1.0923752
0.48238373,1.0802671
0.4874169,1.0681267
0.49245012,1.0559744
0.49748337,1.0438528
0.5025166,1.0318214
0.5075499,1.0199424
0.51258314,1.0082647
0.5176163,0.9968144
0.5226494,0.98559433
0.5276824,0.97458786
0.5327153,0.96376413
0.5377481,0.95308137
0.5427807,0.9424903
0.5478132,0.9319416
0.5528454,0.9213967
0.5578775,0.91083705
0.5629093,0.9002696
0.5679409,0.8897228
0.5729722,0.87923765
0.57800317,0.8688579
0.5830339,0.858623
0.58806425,0.84856355
0.5930943,0.83869666
0.5981239,0.8290224
0.6031532,0.8195218
0.6081821,0.81016004
0.6132105,0.80089563
0.61823845,0.79169065
0.623266,0.7825186
0.628293,0.7733679
0.6333195,0.7642402
0.6383455,0.7551473
0.64337087,0.74610764
0.6483958,0.73714316
0.65342,0.72827613
0.6584437,0.7195251
0.6634667,0.71090114
0.6684891,0.7024056
0.6735108,0.6940311
0.67853177,0.68576455
0.68355215,0.6775905
0.6885717,0.6694947
0.6935905,0.6614658
0.6986086,0.65349627
0.70362586,0.6455825
0.7086423,0.6377248
0.713658,0.6299268
0.71867275,0.6221945
0.72368664,0.6145351
0.7286997,0.6069557
0.7337118,0.5994625
0.738723,0.59205955
0.7437332,0.5847489
0.7487425,0.5775302
0.7537508,0.57040095
0.75875807,0.563357
0.7637643,0.5563928
0.7687695,0.5495018
0.77377367,0.5426768
0.77877665,0.5359111
0.7837786,0.5291995
0.78877944,0.52253956
0.7937791,0.5159328
0.7987776,0.5093842
0.8037749,0.50290126
0.808771,0.4964923
0.8137659,0.4901644
0.8187595,0.4839218
0.82375187,0.47776502
0.8287429,0.47169077
0.83373266,0.46569246
0.83872116,0.45976153
0.8437082,0.453889
0.84869397,0.4480674
0.8536783,0.4422921
0.85866123,0.43656215
0.86364275,0.43088043
0.86862284,0.42525265
0.87360144,0.4196861
0.87857854,0.4141879
0.88355416,0.4087634
0.8885282,0.4034149
0.8935008,0.39814106
0.8984718,0.3929371
0.9034412,0.38779587
0.908409,0.38270953
0.91337514,0.37767127
0.91833967,0.37267682
0.92330253,0.36772513
0.9282637,0.36281812
0.93322325,0.35796
0.938181,0.35315594
0.943137,0.34841096
0.94809127,0.3437283
0.95304376,0.33910972
0.9579944,0.3345526
0.9629433,0.33005726
0.9678903,0.32560942
0.9728355,0.32122943
0.97777873,0.31684798
0.98272014,0.312628
0.9876596,0.30814192
0.9925971,0.3044204
0.9975327,0.29816812


==> figs/auto/BiconvexAerofoil/pressure_expt.csv <==
xbyc,pbypinf
0.0983179156121898,4.6847922079498
0.19672661623155,3.77297456177133
0.296338892342015,3.25730673242737
0.395891843596309,2.8296554169661
0.49688566976639,2.44608786280857
0.547767520270449,2.22865147860463
0.647981584126466,1.91105855767792
0.748876535536263,1.67418519332487
0.851182699433762,1.52540384721692
0.949946000897963,1.17839658396692


==> figs/auto/BiconvexAerofoil/pressure_sim_eosampv.csv <==
xbyc,0.0075,0.00625,0.005,0.0025,0.00125
0.9500000000000001,0.5743670958472875,0.5172309921839349,0.48401450135365154,0.3800432076641048,0.41541773097878054
0.9,0.47436772266659327,0.4568109180822915,0.4479425732204049,0.430989762452097,0.4468634797688946
0.8500000000000001,0.5066438183681775,0.5106648346316136,0.5231860629691594,0.504697784752467,0.4779575953932862
0.8,0.5627468328262474,0.5479229999904793,0.530687990232564,0.5497103433683569,0.5738245351231452
0.75,0.6176718334359017,0.6082373850010432,0.6090162066447027,0.6290671860764957,0.6235973768300992
0.7000000000000001,0.6718115211424225,0.665431367254129,0.6733159083475222,0.6880882250181016,0.6915287116743757
0.65,0.7411548470670934,0.7318439549127888,0.7279426274463809,0.7642050062721009,0.7640211683666874
0.6000000000000001,0.8120695798508268,0.8041524332241572,0.7946983220815762,0.8181251846555342,0.8561736982598515
0.55,0.8985419848392336,0.8886318075069504,0.8786581695664916,0.8910335038697171,0.9437366739136346
0.5,0.9926948772258785,0.9818029574230196,0.9798656442358591,0.9715717524090263,1.0196986603709774
0.45,1.0950662586336481,1.0929039404528729,1.0795696864117028,1.074860715548183,1.1055060755990727
0.4,1.2000781466200037,1.1963318395038087,1.1896959581580535,1.1900660193491615,1.1918726195070457
0.35000000000000003,1.3170150256408841,1.3117644466181422,1.3176067826716793,1.313880920539833,1.3113370579378538
0.30000000000000004,1.4295061130084539,1.4287477618734903,1.4371983488853388,1.448822003038677,1.4554264169883042
0.25,1.5358692589489695,1.538911561841774,1.5632128386965132,1.5927173445198437,1.5991192334372102
0.2,1.611039666923556,1.6359647098413168,1.6816418610379815,1.739386539152794,1.7568932801139074
0.15000000000000002,1.6410081830098864,1.6588959481104626,1.765091281056457,1.8828941332993978,1.9356800924031492
0.09999999999999998,1.6148525049632347,1.5592313334728958,1.7148693696962565,2.002407504941664,2.089277608439828
0.04999999999999999,1.7047971347224353,1.545736460975386,1.6335560259110475,1.8728513702346383,2.1930703416713495


==> figs/auto/BiconvexAerofoil/pressure_sim_marrone.csv <==
xbyc,0.0075,0.00625,0.005,0.0025,0.00125
0.9500000000000001,0.43685556152733235,0.396949401938502,0.35175705180222916,0.2664255445941247,0.18867070547159911
0.9,0.36596292946573294,0.33831557234129905,0.31365782528685343,0.29621863576518154,0.21514604090756093
0.8500000000000001,0.3694615092297647,0.34837238922379127,0.3459207496801485,0.34088472170889456,0.34475954479697707
0.8,0.4060932279993815,0.391005299759198,0.3925169334907513,0.39927095750354524,0.30679399281659897
0.75,0.4561210219341074,0.44203974632664356,0.44508217063779665,0.46449118747645685,0.3756216701624239
0.7000000000000001,0.5133430653383914,0.49884903078513043,0.504205537515334,0.512412533933383,0.5238071213501748
0.65,0.5766176403194543,0.5616611037860368,0.5694415348642116,0.5653765714184217,0.5138619798348655
0.6000000000000001,0.64697070149168,0.6303456471009008,0.6401588072587348,0.6281352971732808,0.5552231608836693
0.55,0.7241824705967425,0.7078855614603451,0.7183317493152875,0.7075488258166284,0.7056447137036584
0.5,0.8092345568640924,0.7974837109515668,0.8080169628062106,0.7948007514821912,0.7591860176033977
0.45,0.9047013915457328,0.8931901169807444,0.9075774312520153,0.8865344823869524,0.8574017462345115
0.4,1.0102350260644282,0.9918659450265107,1.0101244449919344,0.9861799604580737,0.9234166266278114
0.35000000000000003,1.1268911936074497,1.097918529517112,1.120541161203923,1.0968884875152205,1.060816247465654
0.30000000000000004,1.246772825640807,1.210351175440743,1.2378069603665731,1.2203102145343363,1.187930002792783
0.25,1.3643987074550505,1.3309215328024329,1.3612100426798235,1.35485039591222,1.3237257547926324
0.2,1.4834955607246498,1.447460261786351,1.4914725545810406,1.4989435654820569,1.4835130477572795
0.15000000000000002,1.5538875866374597,1.5439133951022013,1.604807125327596,1.6508326661870236,1.648917775910367
0.09999999999999998,1.6655940961275733,1.5411919933753335,1.6448005380045236,1.7856865134941418,1.8260211185775477
0.04999999999999999,2.034141117864669,1.783666936870938,1.8209285281061998,1.7812115237119546,1.960735217708803


==> figs/auto/BiconvexAerofoil/pressure_theo.csv <==
xbyc,pbypinf
0.0,2.8371560405871548
0.05,2.5766334297351876
0.1,2.336726122193033
0.15000000000000002,2.1160002655886223
0.2,1.913118556911355
0.25,1.7268326560174023
0.30000000000000004,1.5559763670566422
0.35000000000000003,1.3994594933568998
0.4,1.2562622848164868
0.45,1.125430408176612
0.5,1.0060703800655673
0.55,0.8973454107457474
0.6000000000000001,0.798471613309245
0.65,0.7087145388651731
0.7000000000000001,0.6273860032117836
0.75,0.5538411747260666
0.8,0.4874758968466969
0.8500000000000001,0.42772422166610546
0.9,0.3740561338614832
0.9500000000000001,0.32597544654567084
1.0,0.28301785266326573


==> figs/auto/ConDiNozzle/eilmer_nozzle.csv <==
x,M
-0.075438,0.31237346
-0.073914,0.31357324
-0.07239,0.31433484
-0.070866,0.31503278
-0.069342,0.31562725
-0.067818,0.31612822
-0.066294,0.31652284
-0.06477,0.31681442
-0.063246,0.31709602
-0.061722,0.31745374
-0.060198,0.31796804
-0.058674,0.3187242
-0.05715,0.31984445
-0.055625997,0.32144037
-0.054102,0.32353365
-0.052578002,0.32614273
-0.051054,0.32931685
-0.04953,0.33317918
-0.048005998,0.3377335
-0.046482,0.34282577
-0.044958,0.34856555
-0.043434,0.35491264
-0.04191,0.36188027
-0.040386,0.3695061
-0.038862,0.37781063
-0.037338,0.38683796
-0.035814002,0.3966291
-0.03429,0.40725744
-0.032766,0.4187873
-0.031241998,0.43124488
-0.029718,0.44469994
-0.028194,0.45916033
-0.026670001,0.474686
-0.025146,0.4913202
-0.023621999,0.5091055
-0.022098001,0.5280557
-0.020574,0.5481879
-0.01905,0.56951827
-0.017526,0.5920354
-0.016002,0.6157191
-0.014478,0.6405486
-0.012954,0.66649365
-0.01143,0.6935219
-0.0099059995,0.7216023
-0.008382,0.75068563
-0.0068579996,0.7807368
-0.005334,0.8117024
-0.00381,0.8435277
-0.002286,0.8761445
-0.000762,0.90948457
0.000635,0.94061905
0.0019050001,0.9693748
0.003175,0.9983507
0.004445,1.0277421
0.005715,1.0573932
0.006985,1.0872796
0.008255,1.1173471
0.009525,1.1475683
0.010795,1.1778996
0.012065,1.2082838
0.013335,1.2386798
0.014605,1.2690632
0.015875,1.2994239
0.017145,1.3297551
0.018415,1.3600404
0.019685,1.3902465
0.020955,1.4203223
0.022225,1.4502058
0.023495,1.4798373
0.024765,1.5091736
0.026035,1.5381984
0.027305,1.5669233
0.028575,1.5953863
0.029845,1.6236379
0.031115,1.6517383
0.032385,1.6797347
0.033655003,1.7076718
0.034925,1.735554
0.036195002,1.7633721
0.037465,1.7910918
0.038735002,1.8186673
0.040005,1.8459913
0.041275002,1.8736404
0.042545,1.9009328
0.043815,1.9270915
0.045084998,1.9519583
0.046355,1.9753021
0.047624998,1.9969515
0.048895,2.016847
0.050164998,2.0350227
0.051435,2.0515575
0.052704997,2.0665429
0.053975,2.0800502
0.055244997,2.0921314
0.056515,2.1028068
0.057784997,2.1120696
0.059055,2.1200025
0.060324997,2.1265278
0.061595,2.1320157
0.062865004,2.1362894
0.064135,2.1399665
0.065405,2.1429896
0.066675,2.1456852
0.067945,2.1485054
0.069215,2.1514742
0.070484996,2.1547444
0.071755,2.1581995
0.073025,2.1623893
0.074295,2.1661344
0.075564995,2.1738186


==> figs/auto/ConDiNozzle/eosampv.csv <==
x,M
-0.07491062916950468,0.2935527092552113
-0.07356501181977311,0.29522529235911465
-0.07221936483109206,0.2948440294538726
-0.07087325522002812,0.29657198247857336
-0.06952276798677955,0.2963486314567206
-0.06817087529941171,0.29727255788617485
-0.06681302550817492,0.29844460897562475
-0.06545295289454126,0.29935016993667063
-0.06408610437055653,0.30081177192132635
-0.06271374192940408,0.3020486942792828
-0.06133410112033892,0.304275021906105
-0.05994628410399615,0.3058877363881684
-0.058548789271431353,0.30811876332036975
-0.057140344950502124,0.31037172513034633
-0.05572026588545248,0.31319083988092405
-0.054286855018118266,0.3159935433181015
-0.052839472221929897,0.3195006232888468
-0.05137653254605346,0.3232872659273715
-0.0498969660463825,0.3275975326710271
-0.04839817894548404,0.332133844378538
-0.046878242475725744,0.3374069581128763
-0.04533412180582397,0.3431369301799672
-0.04376243482313296,0.3496929210883886
-0.04215926935095814,0.35725550079874
-0.04052032539664266,0.36587133449521586
-0.038840380603601246,0.3755490217697495
-0.03711394464526306,0.3864674763739989
-0.035334558500477016,0.399073617113307
-0.03349524093569275,0.4134014536338613
-0.031588094336282214,0.42975602557878434
-0.029604474571821096,0.4488992842946551
-0.027533431334259152,0.4708835652830482
-0.02536330692876664,0.4969849923279493
-0.02305902854683488,0.5365251001176862
-0.0205669665827142,0.5783249376513223
-0.017979074368739478,0.5881428617376431
-0.015334119052354324,0.6171633458989291
-0.01253028987672313,0.6686629948572116
-0.00948721004799144,0.7352454696778736
-0.0077054542330530105,0.7468798443295378
-0.006173075674466643,0.8037782387419973
-0.004316380068800749,0.8232369801115152
-0.002612520833888527,0.8702054066549171
-0.0005927676207453485,0.9125244936934911
0.001228976946745197,0.9661924497321956
0.003437226312817821,0.9923697071455295
0.005451649995339865,1.0709217057245533
0.007742281239052261,1.08326341077356
0.009999809058431319,1.1651635564007397
0.01239782651277944,1.1973035845129953
0.014877245778638559,1.282911934483108
0.017429982432469595,1.3186963795002904
0.020117257642679503,1.4064806512268286
0.022831926762670984,1.4460525219886213
0.02569633649433725,1.5291432367160465
0.028588490209284955,1.5694168179291372
0.031585344620872154,1.6521421345027043
0.03464701332415852,1.6845475819818614
0.03776937728344101,1.7707851299611626
0.040973584066699376,1.7929373871803687
0.044213632680814435,1.8845357724693008
0.04753923126873543,1.9032295362724017
0.05089555787684172,1.9910211805763642
0.05436259688671784,2.012676319962923
0.05773952114008574,2.0825052836037385
0.06140876142070007,2.0988935322782076
0.0647469454256014,2.1538245339104236
0.06860071964200219,2.14181409643766
0.07581600829550485,2.1578644374658915


==> figs/auto/ConDiNozzle/marrone.csv <==
x,M
-0.07491553885514947,0.2925472589347404
-0.07357307984828106,0.2940871700761264
-0.07223089221413992,0.293087033115403
-0.0708886285069886,0.294891087787151
-0.06954182277236551,0.29447146474142977
-0.06819418895907607,0.2954827477354866
-0.06684047077255133,0.29694530478331377
-0.0654845503669429,0.29790513195254986
-0.06412189083783416,0.29939246832565514
-0.06275323516889976,0.30049239812025147
-0.06137724288450104,0.30265385064279177
-0.05999297090551881,0.304295240725606
-0.05859957659777412,0.30663146863442664
-0.05719560712955035,0.30915240147376466
-0.05578080450440419,0.31217811799676526
-0.05435273744979054,0.3150782936137583
-0.052910600802701484,0.31855974679379523
-0.0514520393907179,0.3222716135483811
-0.04997605382114441,0.3265360083773937
-0.04847965971070099,0.33105228995256913
-0.04696140340333243,0.3365623555804187
-0.04541852949736774,0.3424915993570118
-0.0438478596859705,0.3490921084132232
-0.0422458442302534,0.3565076755735186
-0.040608460171977674,0.3648917640300348
-0.03893104461084316,0.3742648284577754
-0.03720841552796948,0.3848528469663554
-0.035435099758000785,0.3971847025523435
-0.033604127956327785,0.4112523822179718
-0.031707725897559415,0.42703914132039444
-0.029736137748977425,0.445502181278516
-0.02767794040448779,0.4665478083475958
-0.025519860327753562,0.49186945084171924
-0.02322450067142175,0.5313016087329926
-0.02074152222186293,0.5694450166241676
-0.018179227519785453,0.5770785279348006
-0.015551849642270845,0.6074516495910146
-0.012758174704274584,0.6582979219890275
-0.009723008651974029,0.7238122231919959
-0.00794505103161498,0.7432271037417468
-0.006418017986587246,0.7911846849516204
-0.004566258592962902,0.817391545823358
-0.0028703992665846355,0.8529576753024232
-0.0008730312279693938,0.9015334115769598
0.0009480885776754378,0.9455236228745088
0.0031272557658614383,0.9834427596150083
0.005152176939152904,1.0517825605432645
0.007404195740053636,1.0725408126786642
0.009678477646188791,1.137436867421247
0.012029129839332475,1.1854379106887327
0.014513465745505747,1.2528910901000907
0.017037448493577304,1.3089227533063155
0.019739168846097718,1.3791276673261892
0.022431192316361027,1.4387019263579253
0.025302173145642006,1.4966849814340817
0.028193976065834462,1.5671219796789122
0.031181512248594907,1.6226929479904268
0.03427092980125994,1.6890601531182337
0.03739483448103224,1.7507942052152785
0.04064879132647044,1.8139394825338886
0.04387793900336778,1.872665430853592
0.04728737625408933,1.9398815704020764
0.05061082053358474,1.985657624917044
0.05420412759180604,2.055187729269488
0.057541146733135914,2.0916031629940965
0.06131358853858111,2.152667965575104
0.064624123076993,2.1803189997283923
0.06851834185445076,2.2136729838258526
0.07185519060253931,2.242220557493974
0.07578084017687892,2.236964925866301


==> figs/auto/ConDiNozzle/profile_mach.csv <==
x,y,M
-0.07619999999999999,0.0405257,0.2961538979481339
-0.07466060606060605,0.0405257,0.2961538979481339
-0.07312121212121211,0.0405257,0.2961538979481339
-0.07158181818181818,0.0405257,0.2961538979481339
-0.07004242424242424,0.0405257,0.2961538979481339
-0.06850303030303029,0.0405257,0.2961538979481339
-0.06696363636363635,0.0405257,0.2961538979481339
-0.06542424242424241,0.0405257,0.2961538979481339
-0.06388484848484847,0.0405257,0.2961538979481339
-0.06234545454545454,0.0405257,0.2961538979481339
-0.0608060606060606,0.0405257,0.2961538979481339
-0.05926666666666666,0.0405257,0.2961538979481339
-0.057727272727272724,0.0405257,0.2961538979481339
-0.05618787878787878,0.0405257,0.2961538979481339
-0.05464848484848484,0.0405257,0.2961538979481339
-0.0531090909090909,0.0405195877534738,0.29620372704969505
-0.05156969696969696,0.04046356795928541,0.2966612504871828
-0.05003030303030302,0.04034878195037203,0.29760343310434506
-0.048490909090909085,0.04017472601475138,0.29904430810430654
-0.04695151515151515,0.039940625288554625,0.3010058100573791
-0.04541212121212121,0.03964541611737518,0.3035187348619993
-0.043872727272727265,0.03928772101302961,0.3066241450181662
-0.04233333333333333,0.038865814776924204,0.3103753706040034
-0.04079393939393939,0.038377579740643174,0.3148407866195089
-0.03925454545454545,0.03782044721871206,0.32010769677561796
-0.037715151515151514,0.037191321050697564,0.3262877846660776
-0.03617575757575757,0.036486477327462685,0.33352490087682146
-0.03463636363636363,0.0357014317169151,0.34200640087659456
-0.033096969696969694,0.034830761664172226,0.35198007763414024
-0.031557575757575757,0.03386786415134414,0.36378025146194953
-0.030018181818181812,0.03280461886442438,0.3778695307584476
-0.028478787878787874,0.03163090811382293,0.39490883935174165
-0.026939393939393937,0.030333911880415038,0.41588192724180545
-0.0254,0.028974493022889392,0.44080848974113856
-0.02386060606060606,0.027739374851832047,0.46671677880294543
-0.022321212121212117,0.026624144484922188,0.493489231927229
-0.02078181818181818,0.02561680427926992,0.5211858901307891
-0.01924242424242424,0.02470786024609089,0.5498573061472387
-0.017703030303030304,0.023889681601185653,0.5795459672809047
-0.01616363636363636,0.02315606186105037,0.6102871176724136
-0.014624242424242422,0.022501909384882543,0.6421092133764537
-0.01308484848484849,0.021923024020683225,0.6750341704086504
-0.01154545454545454,0.021415932804613194,0.7090774965815045
-0.010006060606060602,0.02097776728610859,0.7442483793950159
-0.008466666666666664,0.02060617094688636,0.7805497924819973
-0.006927272727272726,0.020299228912818892,0.817978652834636
-0.005387878787878789,0.0200554145898046,0.8565260610388694
-0.003848484848484851,0.019873549486128232,0.8961776616259474
-0.0023090909090909134,0.019752773610474006,0.9369141118224311
-0.0007696969696969758,0.01969252463862519,0.978711701667383
0.0007696969696969619,0.01969252463862519,1.0215430971661965
0.0023090909090909134,0.019752773610474006,1.0653782309516526
0.003848484848484851,0.019873549486128232,1.1101853051667165
0.005387878787878789,0.0200554145898046,1.155931930162953
0.006927272727272726,0.020299228912818892,1.2025863530106777
0.008466666666666664,0.02060617094688636,1.2501188090614548
0.010006060606060602,0.02097776728610859,1.2985029574949742
0.01154545454545454,0.021389771998959813,1.3449582182333402
0.013084848484848477,0.02180225136185378,1.3863697250658706
0.014624242424242415,0.022214730724747753,1.4240701410783945
0.016163636363636366,0.022627210087641726,1.4589027719349037
0.017703030303030304,0.023039689450535698,1.4914262240806657
0.01924242424242424,0.023452168813429666,1.5220339457578353
0.02078181818181818,0.02386464817632364,1.551015947708576
0.022321212121212117,0.024277127539217607,1.5785936371594322
0.023860606060606054,0.02468960690211158,1.604940828563515
0.025399999999999992,0.025102086265005548,1.630197113717687
0.02693939393939393,0.02551456562789952,1.6544767387156896
0.028478787878787867,0.02592704499079349,1.6778747045340774
0.03001818181818182,0.026339524353687464,1.7004710971103434
0.031557575757575757,0.026752003716581433,1.7223342221085447
0.033096969696969694,0.0271644830794754,1.7435229408568016
0.03463636363636363,0.027576962442369374,1.7640884369488599
0.03617575757575757,0.027989441805263346,1.7840755756190907
0.03771515151515151,0.028401921168157315,1.803523963312803
0.039254545454545445,0.028814400531051283,1.8224687914362443
0.04079393939393938,0.029226879893945255,1.8409415072550372
0.04233333333333332,0.029639359256839224,1.8589703617457416
0.04387272727272727,0.0300518386197332,1.8765808529552306
0.04541212121212121,0.03046431798262717,1.8937960990475644
0.04695151515151515,0.030876797345521137,1.910637141038366
0.048490909090909085,0.03128927670841511,1.9271232006073227
0.05003030303030301,0.031701756071309074,1.9432718968950562
0.05156969696969696,0.03211423543420305,1.9590994340031294
0.05310909090909091,0.032526714797097026,1.974620751384665
0.054648484848484835,0.03293919415999099,1.9898496693521621
0.05618787878787879,0.03335167352288496,2.004798995523873
0.05772727272727271,0.03376415288577893,2.0194806361509254
0.05926666666666666,0.03417663224867291,2.0339056761920036
0.060806060606060586,0.03458911161156687,2.048084465256485
0.06234545454545454,0.035001590974460844,2.062026677172497
0.06388484848484846,0.03541407033735481,2.075741379322851
0.06542424242424241,0.03582654970024879,2.089237077566925
0.06696363636363636,0.03623902906314276,2.1025217699515943
0.06850303030303029,0.036651508426036726,2.1156029857737355
0.07004242424242424,0.037063987788930705,2.1284878256192865
0.07158181818181816,0.03747646715182466,2.141182992613249
0.07312121212121211,0.037888946514718636,2.153694824646247
0.07466060606060604,0.03830142587761261,2.1660293236714097
0.07619999999999999,0.03871390524050658,2.178192176212172


==> figs/auto/ReflectingShocktube/exact.csv <==
x,p,u,rho,e
-0.5,1.0,0.0,1.0,2.5000000000000004
-0.498998998998999,1.0,0.0,1.0,2.5000000000000004
-0.497997997997998,1.0,0.0,1.0,2.5000000000000004
-0.496996996996997,1.0,0.0,1.0,2.5000000000000004
-0.495995995995996,1.0,0.0,1.0,2.5000000000000004
-0.494994994994995,1.0,0.0,1.0,2.5000000000000004
-0.493993993993994,1.0,0.0,1.0,2.5000000000000004
-0.492992992992993,1.0,0.0,1.0,2.5000000000000004
-0.491991991991992,1.0,0.0,1.0,2.5000000000000004
-0.49099099099099097,1.0,0.0,1.0,2.5000000000000004
-0.48998998998999,1.0,0.0,1.0,2.5000000000000004
-0.488988988988989,1.0,0.0,1.0,2.5000000000000004
-0.487987987987988,1.0,0.0,1.0,2.5000000000000004
-0.486986986986987,1.0,0.0,1.0,2.5000000000000004
-0.48598598598598597,1.0,0.0,1.0,2.5000000000000004
-0.484984984984985,1.0,0.0,1.0,2.5000000000000004
-0.483983983983984,1.0,0.0,1.0,2.5000000000000004
-0.482982982982983,1.0,0.0,1.0,2.5000000000000004
-0.481981981981982,1.0,0.0,1.0,2.5000000000000004
-0.48098098098098097,1.0,0.0,1.0,2.5000000000000004
-0.47997997997998,1.0,0.0,1.0,2.5000000000000004
-0.478978978978979,1.0,0.0,1.0,2.5000000000000004
-0.477977977977978,1.0,0.0,1.0,2.5000000000000004
-0.476976976976977,1.0,0.0,1.0,2.5000000000000004
-0.47597597597597596,1.0,0.0,1.0,2.5000000000000004
-0.474974974974975,1.0,0.0,1.0,2.5000000000000004
-0.47397397397397395,1.0,0.0,1.0,2.5000000000000004
-0.47297297297297297,1.0,0.0,1.0,2.5000000000000004
-0.471971971971972,1.0,0.0,1.0,2.5000000000000004
-0.47097097097097096,1.0,0.0,1.0,2.5000000000000004
-0.46996996996997,1.0,0.0,1.0,2.5000000000000004
-0.46896896896896895,1.0,0.0,1.0,2.5000000000000004
-0.46796796796796797,1.0,0.0,1.0,2.5000000000000004
-0.466966966966967,1.0,0.0,1.0,2.5000000000000004
-0.46596596596596596,1.0,0.0,1.0,2.5000000000000004
-0.464964964964965,1.0,0.0,1.0,2.5000000000000004
-0.46396396396396394,1.0,0.0,1.0,2.5000000000000004
-0.46296296296296297,1.0,0.0,1.0,2.5000000000000004
-0.46196196196196193,1.0,0.0,1.0,2.5000000000000004
-0.46096096096096095,1.0,0.0,1.0,2.5000000000000004
-0.45995995995996,1.0,0.0,1.0,2.5000000000000004
-0.45895895895895894,1.0,0.0,1.0,2.5000000000000004
-0.45795795795795796,1.0,0.0,1.0,2.5000000000000004
-0.45695695695695693,1.0,0.0,1.0,2.5000000000000004
-0.45595595595595595,1.0,0.0,1.0,2.5000000000000004
-0.45495495495495497,1.0,0.0,1.0,2.5000000000000004
-0.45395395395395394,1.0,0.0,1.0,2.5000000000000004
-0.45295295295295296,1.0,0.0,1.0,2.5000000000000004
-0.4519519519519519,1.0,0.0,1.0,2.5000000000000004
-0.45095095095095095,1.0,0.0,1.0,2.5000000000000004
-0.44994994994994997,1.0,0.0,1.0,2.5000000000000004
-0.44894894894894893,1.0,0.0,1.0,2.5000000000000004
-0.44794794794794796,1.0,0.0,1.0,2.5000000000000004
-0.4469469469469469,1.0,0.0,1.0,2.5000000000000004
-0.44594594594594594,1.0,0.0,1.0,2.5000000000000004
-0.44494494494494496,1.0,0.0,1.0,2.5000000000000004
-0.44394394394394393,1.0,0.0,1.0,2.5000000000000004
-0.44294294294294295,0.9979954086663899,0.0016956461989516467,0.998567738655318,2.498567122773016
-0.4419419419419419,0.9953708936684218,0.003920092867842895,0.9966913045335121,2.496688014485819
-0.44094094094094094,0.992752296821072,0.006144539536733959,0.9948176923166451,2.4948096130790476
-0.43993993993993996,0.9901396069992133,0.008368986205625022,0.9929468988206958,2.4929319185527032
-0.4389389389389389,0.9875328130944542,0.010593432874516084,0.9910789208640377,2.4910549309067846
-0.43793793793793795,0.9849319040151215,0.012817879543407148,0.9892137552674399,2.489178650141292
-0.4369369369369369,0.9823368686862413,0.015042326212298396,0.9873513988540653,2.487303076256225
-0.43593593593593594,0.9797476960495207,0.01726677288118946,0.9854918484494709,2.4854282092515847
-0.43493493493493496,0.9771643750633299,0.019491219550080523,0.983635100881607,2.4835540491273713
-0.4339339339339339,0.9745868947026763,0.021715666218971773,0.9817811529808117,2.4816805958835824
-0.43293293293293295,0.9720152439591966,0.023940112887862835,0.9799300015798171,2.47980784952022
-0.4319319319319319,0.9694494118411304,0.026164559556753897,0.9780816435137438,2.4779358100372835
-0.43093093093093093,0.9668893873733039,0.028389006225644962,0.9762360756201014,2.476064477434773
-0.42992992992992995,0.9643351595971106,0.030613452894536024,0.974393294738787,2.4741938517126894
-0.4289289289289289,0.9617867175704943,0.032837899563427274,0.9725532977120859,2.4723239328710322
-0.42792792792792794,0.9592440503679242,0.03506234623231834,0.9707160813846664,2.4704547209098
-0.4269269269269269,0.9567071470803853,0.037286792901209585,0.9688816426035848,2.468586215828995
-0.42592592592592593,0.9541759968153549,0.03951123957010065,0.9670499782182819,2.466718417628616
-0.42492492492492495,0.95165058869678,0.04173568623899171,0.9652210850805787,2.464851326308662
-0.4239239239239239,0.9491309118650668,0.043960132907882775,0.9633949600446816,2.4629849418691347
-0.42292292292292294,0.9466169554770582,0.04618457957677384,0.9615715999671788,2.461119264310035
-0.4219219219219219,0.9441087087060099,0.048409026245665086,0.9597510017070356,2.4592542936313593
-0.4209209209209209,0.941606160741582,0.05063347291455615,0.9579331621256008,2.45739002983311
-0.41991991991991995,0.9391093007898136,0.05285791958344721,0.9561180780866009,2.4555264729152877
-0.4189189189189189,0.9366181180731038,0.05508236625233846,0.9543057464561391,2.4536636228778907
-0.41791791791791794,0.9341326018301969,0.05730681292122952,0.9524961641026971,2.4518014797209196
-0.4169169169169169,0.9316527413161628,0.05953125959012059,0.9506893278971333,2.449940043444376
-0.4159159159159159,0.929178525802373,0.06175570625901165,0.9488852347126783,2.4480793140482575
-0.41491491491491495,0.9267099445764909,0.06398015292790271,0.9470838814249398,2.4462192915325645
-0.4139139139139139,0.9242469869424474,0.06620459959679396,0.9452852649118982,2.444359975897299
-0.41291291291291293,0.9217896422204237,0.06842904626568502,0.9434893820539065,2.4425013671424582
-0.4119119119119119,0.9193378997468329,0.07065349293457628,0.941696229733689,2.4406434652680438
-0.4109109109109109,0.9168917488743031,0.07287793960346733,0.939905804836342,2.4387862702740573
-0.40990990990990994,0.9144511789716528,0.0751023862723584,0.9381181042493285,2.4369297821604947
-0.4089089089089089,0.9120161794238827,0.07732683294124947,0.9363331248624844,2.4350740009273597
-0.4079079079079079,0.9095867396321456,0.07955127961014072,0.9345508635680095,2.4332189265746504
-0.4069069069069069,0.9071628490137384,0.08177572627903178,0.9327713172604741,2.431364559102367
-0.4059059059059059,0.9047444970020785,0.08400017294792284,0.9309944828368144,2.42951089851051
-0.40490490490490494,0.9023316730466822,0.08622461961681391,0.929220357196329,2.4276579447990785
-0.4039039039039039,0.8999243666131537,0.08844906628570515,0.9274489372406838,2.425805697968073
-0.40290290290290287,0.8975225671831628,0.09067351295459622,0.9256802198739078,2.4239541580174944
-0.4019019019019019,0.8951262642544243,0.09289795962348728,0.9239142020023912,2.4221033249473414
-0.4009009009009009,0.8927354473406844,0.09512240629237834,0.9221508805348873,2.4202531987576146
-0.39989989989989994,0.8903501059717005,0.09734685296126941,0.9203902523825106,2.4184037794483144
-0.3988988988988989,0.8879702296932181,0.09957129963016065,0.9186323144587327,2.4165550670194396
-0.39789789789789787,0.8855958080669611,0.1017957462990519,0.916877063679387,2.414707061470991
-0.3968968968968969,0.8832268306706078,0.10402019296794296,0.9151244969626644,2.4128597628029684
-0.3958958958958959,0.8808632870977736,0.10624463963683403,0.9133746112291123,2.4110131710153717
-0.3948948948948949,0.8785051669579933,0.10846908630572509,0.9116274034016351,2.4091672861082016
-0.3938938938938939,0.8761524598767038,0.11069353297461615,0.9098828704054932,2.4073221080814577
-0.39289289289289286,0.8738051554952205,0.1129179796435074,0.9081410091682984,2.40547763693514
-0.3918918918918919,0.8714632434707273,0.11514242631239846,0.9064018166200195,2.403633872669248
-0.3908908908908909,0.8691267134762543,0.11736687298128953,0.9046652896929775,2.401790815283783
-0.3898898898898899,0.8667955552006552,0.11959131965018077,0.9029314253218427,2.399948464778743
-0.3888888888888889,0.8644697583485978,0.12181576631907184,0.9012002204436388,2.3981068211541294
-0.38788788788788786,0.8621493126405412,0.1240402129879629,0.8994716719977397,2.3962658844099423
-0.3868868868868869,0.8598342078127139,0.12626465965685396,0.8977457769258654,2.3944256545461813
-0.3858858858858859,0.8575244336171042,0.12848910632574503,0.8960225321720876,2.392586131562846
-0.38488488488488487,0.8552199798214349,0.13071355299463627,0.8943019346828232,2.3907473154599375
-0.3838838838838839,0.8529208362091476,0.13293799966352735,0.8925839814068354,2.3889092062374537
-0.38288288288288286,0.8506269925793862,0.13516244633241858,0.890868669295234,2.387071803895397
-0.3818818818818819,0.8483384387469771,0.13738689300130966,0.8891559953014733,2.3852351084337666
-0.3808808808808809,0.8460551645424094,0.13961133967020073,0.8874459563813498,2.3833991198525615
-0.37987987987987987,0.8437771598118207,0.14183578633909177,0.8857385494930043,2.381563838151783
-0.3788788788788789,0.8415044144169764,0.14406023300798285,0.884033771596919,2.3797292633314298
-0.37787787787787785,0.8392369182352526,0.14628467967687409,0.8823316196559168,2.3778953953915036
-0.3768768768768769,0.8369746611596185,0.14850912634576516,0.880632090635162,2.3760622343320037
-0.3758758758758759,0.8347176330986142,0.15073357301465623,0.8789351815021548,2.3742297801529295
-0.37487487487487486,0.83246582397634,0.15295801968354739,0.8772408892267367,2.372398032854281
-0.3738738738738739,0.8302192237324345,0.15518246635243843,0.8755492107810867,2.37056699243606
-0.37287287287287285,0.8279778223220527,0.1574069130213297,0.8738601431397172,2.368736658898264
-0.3718718718718719,0.8257416097158562,0.15963135969022074,0.872173683279479,2.366907032240894
-0.3708708708708709,0.8235105758999909,0.16185580635911181,0.8704898281795578,2.365078112463951
-0.36986986986986986,0.8212847108760651,0.16408025302800297,0.8688085748214698,2.3632498995674336
-0.3688688688688689,0.8190640046611402,0.16630469969689404,0.8671299201890672,2.3614223935513414
-0.36786786786786785,0.8168484472877077,0.1685291463657852,0.865453861268534,2.3595955944156772
-0.36686686686686687,0.8146380288036682,0.17075359303467624,0.8637803950483824,2.3577695021604375
-0.3658658658658659,0.8124327392723221,0.17297803970356732,0.8621095185194584,2.3559441167856248
-0.36486486486486486,0.8102325687723432,0.17520248637245855,0.8604412286749341,2.354119438291238
-0.3638638638638639,0.8080375073977666,0.17742693304134963,0.8587755225103122,2.3522954666772766
-0.36286286286286284,0.8058475452579681,0.17965137971024078,0.8571123970234218,2.3504722019437416
-0.36186186186186187,0.8036626724776478,0.18187582637913186,0.8554518492144193,2.3486496440906333
-0.3608608608608609,0.8014828791968093,0.1841002730480229,0.853793876085785,2.3468277931179506
-0.35985985985985985,0.7993081555707471,0.18632471971691406,0.8521384746423263,2.3450066490256942
-0.3588588588588588,0.7971384917700228,0.18854916638580532,0.850485641891172,2.3431862118138636
-0.35785785785785784,0.7949738779804529,0.19077361305469637,0.8488353748417757,2.341366481482459
-0.35685685685685686,0.7928143044030873,0.19299805972358744,0.8471876705059123,2.339547458031481
-0.3558558558558559,0.7906597612541943,0.1952225063924785,0.8455425258976788,2.3377291414609296
-0.35485485485485485,0.7885102387652375,0.19744695306136967,0.8438999380334894,2.3359115317708032
-0.3538538538538538,0.7863657271828671,0.19967139973026082,0.8422599039320819,2.3340946289611044
-0.35285285285285284,0.7842262167688917,0.20189584639915187,0.8406224206145084,2.33227843303183
-0.35185185185185186,0.7820916978002701,0.20412029306804294,0.8389874851041412,2.3304629439829823
-0.3508508508508509,0.779962160569089,0.206344739736934,0.8373550944266696,2.328648161814562
-0.34984984984984985,0.7778375953825424,0.20856918640582525,0.8357252456100954,2.3268340865265658
-0.3488488488488488,0.775717992562921,0.2107936330747164,0.8340979356847383,2.325020718118996
-0.34784784784784784,0.7736033424475902,0.21301807974360748,0.8324731616832314,2.3232080565918536
-0.34684684684684686,0.7714936353889721,0.21524252641249852,0.8308509206405197,2.3213961019451372
-0.3458458458458459,0.7693888617545289,0.2174669730813896,0.8292312095938605,2.3195848541788457
-0.34484484484484484,0.7672890119267467,0.21969141975028075,0.8276140255828232,2.3177743132929804
-0.3438438438438438,0.7651940763031158,0.221915866419172,0.8259993656492868,2.3159644792875413
-0.34284284284284283,0.7631040452961143,0.22414031308806306,0.8243872268374399,2.314155352162529
-0.34184184184184185,0.7610189093331906,0.22636475975695414,0.8227776061937804,2.3123469319179426
-0.3408408408408409,0.7589386588567436,0.22858920642584518,0.8211705007671116,2.310539218553781
-0.33983983983983984,0.7568632843241091,0.23081365309473634,0.8195659076085455,2.3087322120700473
-0.3388388388388388,0.7547927762075405,0.2330380997636275,0.8179638237715003,2.306925912466739
-0.33783783783783783,0.7527271249941877,0.23526254643251857,0.816364246311696,2.3051203197438572
-0.33683683683683685,0.7506663211860878,0.23748699310140964,0.8147671722871607,2.303315433901402
-0.33583583583583587,0.7486103553001376,0.23971143977030068,0.8131725987582215,2.301511254939372
-0.33483483483483484,0.7465592178680854,0.24193588643919195,0.8115805227875106,2.2997077828577677
-0.3338338338338338,0.7445128994365081,0.2441603331080831,0.8099909414399606,2.29790501765659
-0.3328328328328328,0.7424713905667961,0.24638477977697415,0.8084038517828056,2.2961029593358386
-0.33183183183183185,0.740434681835132,0.24860922644586522,0.8068192508855759,2.294301607895513
-0.33083083083083087,0.7384027638324802,0.2508336731147563,0.8052371358201045,2.292500963335615
-0.32982982982982983,0.7363756271645611,0.25305811978364745,0.8036575036605182,2.2907010256561406
-0.3288288288288288,0.7343532624518416,0.2552825664525387,0.8020803514832434,2.288901794857094
-0.3278278278278278,0.7323356603295131,0.25750701312142976,0.8005056763670015,2.287103270938472
-0.32682682682682684,0.7303228114474752,0.2597314597903208,0.7989334753928087,2.285305453900277
-0.32582582582582587,0.7283147064703185,0.2619559064592119,0.7973637456439754,2.2835083437425077
-0.32482482482482483,0.7263113360773077,0.26418035312810306,0.7957964842061056,2.2817119404651653
-0.3238238238238238,0.7243126909623627,0.2664047997969942,0.7942316881670946,2.279916244068249
-0.3228228228228228,0.7223187618340425,0.26862924646588526,0.7926693546171291,2.2781212545517584
-0.32182182182182184,0.7203295394155297,0.2708536931347763,0.7911094806486876,2.2763269719156947
-0.32082082082082086,0.7183450144446087,0.2730781398036674,0.7895520633565365,2.2745333961600553
-0.31981981981981983,0.7163651776736535,0.2753025864725586,0.7879970998377319,2.2727405272848435
-0.3188188188188188,0.7143900198696079,0.2775270331414498,0.7864445871916185,2.270948365290058
-0.3178178178178178,0.7124195318139658,0.2797514798103409,0.7848945225198246,2.2691569101756977
-0.31681681681681684,0.7104537043027594,0.2819759264792319,0.7833469029262679,2.2673661619417635
-0.3158158158158158,0.70849252814654,0.2842003731481231,0.7818017255171503,2.2655761205882565
-0.3148148148148148,0.706535994170356,0.2864248198170141,0.7802589874009559,2.2637867861151744
-0.3138138138138138,0.7045840932137437,0.2886492664859054,0.7787186856884543,2.261998158522519
-0.3128128128128128,0.702636816130706,0.29087371315479643,0.7771808174926975,2.26021023781029
-0.31181181181181183,0.7006941537896925,0.29309815982368753,0.7756453799290165,2.2584230239784864
-0.3108108108108108,0.6987560970735881,0.2953226064925787,0.7741123701150252,2.256636517027109
-0.3098098098098098,0.6968226368796928,0.29754705316146973,0.7725817851706164,2.2548507169561574
-0.3088088088088088,0.6948937641197046,0.2997714998303609,0.7710536222179616,2.2530656237656324
-0.3078078078078078,0.6929694697197039,0.30199594649925193,0.7695278783815112,2.251281237455534
-0.30680680680680683,0.691049744620132,0.30422039316814303,0.7680045507879895,2.249497558025861
-0.3058058058058058,0.689134579775781,0.30644483983703424,0.7664836365663997,2.2477145854766136
-0.3048048048048048,0.6872239661557714,0.30866928650592534,0.7649651328480195,2.245932319807793
-0.3038038038038038,0.6853178947435379,0.3108937331748165,0.7634490367664007,2.244150761019399
-0.3028028028028028,0.6834163565368093,0.31311817984370754,0.7619353454573676,2.2423699091114306
-0.30180180180180183,0.6815193425475963,0.3153426265125986,0.760424056059019,2.2405897640838885
-0.3008008008008008,0.6796268438021676,0.31756707318148975,0.7589151657117218,2.2388103259367726
-0.2997997997997998,0.6777388513410407,0.31979151985038085,0.7574086715581168,2.237031594670082
-0.2987987987987988,0.6758553562189598,0.32201596651927206,0.7559045707431129,2.2352535702838177
-0.2977977977977978,0.6739763495048812,0.32424041318816316,0.7544028604138894,2.2334762527779803
-0.2967967967967968,0.6721018222819526,0.3264648598570542,0.7529035377198903,2.2316996421525683
-0.2957957957957958,0.6702317656475031,0.32868930652594536,0.7514065998128305,2.2299237384075834
-0.29479479479479476,0.6683661707130176,0.3309137531948365,0.7499120438466874,2.2281485415430238
-0.2937937937937938,0.6665050286041283,0.33313819986372756,0.7484198669777061,2.2263740515588903
-0.2927927927927928,0.6646483304605924,0.33536264653261866,0.7469300663643954,2.2246002684551827
-0.2917917917917918,0.6627960674362768,0.3375870932015097,0.7454426391675272,2.2228271922319007
-0.2907907907907908,0.6609482306991418,0.33981153987040097,0.7439575825501361,2.221054822889045
-0.28978978978978975,0.6591048114312243,0.3420359865392921,0.7424748936775192,2.219283160426617
-0.2887887887887888,0.6572658008286174,0.34426043320818317,0.7409945697172314,2.217512204844614
-0.2877877877877878,0.6554311901014596,0.3464848798770742,0.7395166078390905,2.2157419561430367
-0.2867867867867868,0.6536009704739145,0.3487093265459653,0.7380410052151721,2.213972414321886
-0.2857857857857858,0.6517751331841536,0.35093377321485647,0.7365677590198098,2.2122035793811623
-0.28478478478478475,0.6499536694843401,0.3531582198837477,0.7350968664295934,2.2104354513208633
-0.28378378378378377,0.6481365706406141,0.3553826665526388,0.7336283246233707,2.2086680301409913
-0.2827827827827828,0.6463238279330722,0.3576071132215298,0.7321621307822429,2.2069013158415443
-0.2817817817817818,0.6445154326557543,0.35983155989042087,0.730698282089567,2.2051353084225243
-0.2807807807807808,0.6427113761166255,0.362056006559312,0.7292367757309539,2.203370007883931
-0.27977977977977975,0.6409116496375565,0.3642804532282032,0.7277776088942643,2.2016054142257624
-0.27877877877877877,0.6391162445543137,0.3665048998970943,0.7263207787696142,2.1998415274480214
-0.2777777777777778,0.637325152216534,0.3687293465659853,0.724866282549367,2.1980783475507053
-0.2767767767767768,0.6355383639877159,0.37095379323487637,0.7234141174281383,2.196315874533816
-0.2757757757757758,0.6337558712451983,0.37317823990376764,0.7219642806027922,2.1945541083973517
-0.27477477477477474,0.6319776653801451,0.3754026865726588,0.7205167692724403,2.192793049141314
-0.27377377377377377,0.6302037377975286,0.37762713324154984,0.719071580638442,2.191032696765703
-0.2727727727727728,0.6284340799161138,0.37985157991044094,0.7176287119044035,2.1892730512705176
-0.2717717717717718,0.6266686831684376,0.382076026579332,0.7161881602761737,2.1875141126557587
-0.2707707707707708,0.6249075390007987,0.38430047324822314,0.7147499229618489,2.1857558809214255
-0.26976976976976974,0.6231506388732363,0.3865249199171144,0.7133139971717678,2.183998356067518
-0.26876876876876876,0.6213979742595165,0.38874936658600545,0.7118803801185126,2.182241538094038
-0.2677677677677678,0.6196495366471106,0.3909738132548965,0.710449069016905,2.180485427000983
-0.2667667667667668,0.6179053175371862,0.3931982599237876,0.7090200610840102,2.1787300227883546
-0.26576576576576577,0.6161653084445841,0.39542270659267875,0.7075933535391313,2.1769753254561524
-0.26476476476476474,0.6144295008978052,0.3976471532615699,0.7061689436038121,2.175221335004375
-0.26376376376376376,0.6126978864389946,0.39987159993046095,0.7047468285018343,2.173468051433026
-0.2627627627627628,0.6109704566239198,0.402096046599352,0.7033270054592151,2.171715474742101
-0.2617617617617618,0.6092472030219627,0.4043204932682431,0.7019094717042108,2.169963604931604
-0.26076076076076077,0.6075281172160941,0.4065449399371343,0.70049422446731,2.1682124420015323
-0.25975975975975973,0.6058131908028649,0.40876938660602546,0.6990812609812385,2.166461985951886
-0.25875875875875876,0.6041024153923854,0.41099383327491656,0.6976705784809547,2.164712236782666
-0.2577577577577578,0.6023957826083098,0.4132182799438076,0.6962621742036498,2.162963194493872
-0.2567567567567568,0.6006932840878203,0.41544272661269865,0.6948560453887468,2.1612148590855043
-0.25575575575575576,0.5989949114816108,0.4176671732815898,0.6934521892779006,2.159467230557563
-0.25475475475475473,0.5973006564538675,0.4198916199504811,0.6920506031149938,2.1577203089100476
-0.25375375375375375,0.5956105106822579,0.4221160666193721,0.69065128414614,2.1559740941429584
-0.2527527527527528,0.5939244658579116,0.4243405132882632,0.6892542296196816,2.154228586256296
-0.25175175175175174,0.592242513685401,0.4265649599571544,0.6878594367861859,2.152483785250059
-0.25075075075075076,0.5905646458827312,0.4287894066260454,0.6864669028984487,2.1507396911242473
-0.24974974974974973,0.5888908541813196,0.4310138532949366,0.685076625211491,2.148996303878863
-0.24874874874874875,0.5872211303259792,0.4332382999638276,0.6836886009825575,2.1472536235139046
-0.24774774774774777,0.5855554660749049,0.4354627466327187,0.6823028274711176,2.1455116500293707
-0.24674674674674674,0.5838938531996568,0.43768719330160993,0.680919301938864,2.143770383425265
-0.24574574574574576,0.5822362834851396,0.43991163997050103,0.6795380216497087,2.142029823701585
-0.24474474474474472,0.5805827487295928,0.4421360866393922,0.6781589838697876,2.1402899708583303
-0.24374374374374375,0.5789332407445719,0.44436053330828323,0.6767821858674562,2.1385508248955025
-0.24274274274274277,0.5772877513549282,0.4465849799771743,0.6754076249132871,2.1368123858131005
-0.24174174174174173,0.5756462723987996,0.44880942664606543,0.6740352982800737,2.1350746536111243
-0.24074074074074076,0.5740087957275896,0.45103387331495653,0.6726652032428257,2.133337628289574
-0.23973973973973972,0.5723753132059526,0.45325831998384775,0.6712973370787696,2.13160130984845
-0.23873873873873874,0.5707458167117777,0.45548276665273885,0.6699316970673472,2.1298656982877526
-0.23773773773773776,0.5691202981361732,0.4577072133216299,0.6685682804902162,2.1281307936074816
-0.23673673673673673,0.5674987493834469,0.45993165999052105,0.6672070846312455,2.126396595807636
-0.23573573573573575,0.5658811623710958,0.4621561066594121,0.6658481067765191,2.1246631048882167
-0.23473473473473472,0.5642675290297866,0.46438055332830325,0.6644913442143334,2.122930320849224
-0.23373373373373374,0.5626578413033375,0.46660499999719435,0.6631367942351931,2.1211982436906567
-0.23273273273273276,0.5610520911487076,0.4688294466660854,0.6617844541318163,2.1194668734125157
-0.23173173173173173,0.559450270535976,0.47105389333497666,0.6604343211991285,2.1177362100148014
-0.23073073073073075,0.5578523714483276,0.4732783400038677,0.6590863927342637,2.116006253497512
-0.22972972972972971,0.5562583858820378,0.47550278667275886,0.6577406660365642,2.114277003860649
-0.22872872872872874,0.5546683058464557,0.4777272333416499,0.6563971384075787,2.112548461104213
-0.22772772772772776,0.5530821233639867,0.479951680010541,0.6550558071510609,2.110820625228202
-0.22672672672672672,0.5514998304700799,0.48217612667943216,0.6537166695729706,2.1090934962326187
-0.22572572572572575,0.549921419213207,0.4844005733483232,0.6523797229814692,2.10736707411746
-0.2247247247247247,0.5483468816548521,0.48662502001721447,0.6510449646869233,2.1056413588827274
-0.22372372372372373,0.5467762098694919,0.4888494666861055,0.6497123920019008,2.1039163505284213
-0.2227227227227227,0.5452093959445808,0.49107391335499667,0.6483820022411706,2.102192049054541
-0.22172172172172172,0.5436464319805353,0.4932983600238877,0.6470537927217023,2.100468454461087
-0.22072072072072074,0.5420873100907181,0.4955228066927788,0.6457277607626652,2.09874556674806
-0.2197197197197197,0.5405320224014194,0.49774725336167,0.6444039036854251,2.097023385915458
-0.21871871871871873,0.5389805610518461,0.499971700030561,0.6430822188135473,2.0953019119632823
-0.2177177177177177,0.5374329181941033,0.5021961466994522,0.6417627034727943,2.093581144891534
-0.21671671671671672,0.5358890859931754,0.5044205933683433,0.6404453549911217,2.09186108470021
-0.21571571571571574,0.534349056626916,0.5066450400372344,0.639130170698682,2.0901417313893127
-0.2147147147147147,0.5328128222860292,0.5088694867061255,0.6378171479278225,2.0884230849588423
-0.21371371371371373,0.5312803751740511,0.5110939333750166,0.6365062840130805,2.086705145408797
-0.2127127127127127,0.5297517075073395,0.5133183800439077,0.635197576291188,2.0849879127391784
-0.21171171171171171,0.5282268115150542,0.5155428267127988,0.633891022101068,2.0832713869499857
-0.21071071071071074,0.5267056794391416,0.5177672733816899,0.6325866187838325,2.0815555680412188
-0.2097097097097097,0.5251883035343204,0.5199917200505811,0.6312843636827844,2.079840456012877
-0.20870870870870872,0.523674676068066,0.5222161667194722,0.6299842541434151,2.0781260508649644
-0.2077077077077077,0.5221647893205901,0.5244406133883633,0.6286862875134018,2.0764123525974756
-0.2067067067067067,0.5206586355848319,0.5266650600572544,0.6273904611426104,2.074699361210413
-0.20570570570570573,0.5191562071664383,0.5288895067261455,0.6260967723830921,2.072987076703777
-0.2047047047047047,0.5176574963837483,0.5311139533950366,0.6248052185890831,2.0712754990775664
-0.20370370370370372,0.5161624955677792,0.5333384000639277,0.6235157971170041,2.0695646283317832
-0.2027027027027027,0.5146711970622065,0.535562846732819,0.6222285053254569,2.067854464466425
-0.2017017017017017,0.5131835932233548,0.53778729340171,0.6209433405752278,2.0661450074814933
-0.20070070070070073,0.5116996764201778,0.540011740070601,0.6196603002292844,2.064436257376988
-0.1996996996996997,0.510219439034241,0.5422361867394923,0.6183793816527724,2.062728214152908
-0.19869869869869872,0.5087428734597117,0.5444606334083834,0.6171005822130194,2.0610208778092547
-0.19769769769769768,0.5072699721033395,0.5466850800772745,0.6158238992795317,2.059314248346028
-0.1966966966966967,0.5058007273844392,0.5489095267461656,0.6145493302239908,2.0576083257632267
-0.19569569569569567,0.5043351317348798,0.5511339734150568,0.6132768724202576,2.0559031100608514
-0.1946946946946947,0.5028731775990661,0.5533584200839479,0.6120065232443684,2.0541986012389026
-0.1936936936936937,0.5014148574339228,0.5555828667528389,0.6107382800745338,2.0524947992973797
-0.19269269269269268,0.4999601637088793,0.5578073134217301,0.6094721402911384,2.050791704236283
-0.1916916916916917,0.4985090889058561,0.5600317600906212,0.6082081012767413,2.0490893160556123
-0.19069069069069067,0.4970616255192457,0.5622562067595123,0.6069461604160725,2.0473876347553674
-0.1896896896896897,0.4956177660559004,0.5644806534284034,0.6056863150960343,2.045686660335549
-0.1886886886886887,0.494177503035115,0.5667051000972944,0.6044285627056993,2.0439863927961563
-0.18768768768768768,0.4927408289886115,0.5689295467661857,0.6031729006363097,2.04228683213719
-0.1866866866866867,0.49130773646052395,0.5711539934350767,0.6019193262812764,2.0405879783586496
-0.18568568568568566,0.4898782180073837,0.5733784401039679,0.6006678370361789,2.038889831460536
-0.18468468468468469,0.48845226619810045,0.575602886772859,0.5994184302987612,2.037192391442848
-0.1836836836836837,0.4870298736139519,0.57782733344175,0.5981711034689356,2.035495658305586
-0.18268268268268267,0.48561103284856594,0.5800517801106413,0.59692585394878,2.033799632048751
-0.1816816816816817,0.4841957365079025,0.5822762267795323,0.5956826791425334,2.0321043126723413
-0.18068068068068066,0.48278397721024324,0.5845006734484234,0.594441576456601,2.0304097001763575
-0.17967967967967968,0.4813757475861737,0.5867251201173145,0.59320254329955,2.0287157945608008
-0.1786786786786787,0.4799710402785653,0.5889495667862055,0.5919655770821073,2.0270225958256693
-0.17767767767767767,0.478569847942565,0.5911740134550968,0.5907306752171623,2.0253301039709637
-0.1766766766766767,0.47717216324557765,0.5933984601239878,0.589497835119764,2.0236383189966856
-0.17567567567567566,0.47577797886724776,0.5956229067928791,0.5882670542071183,2.0219472409028323
-0.17467467467467468,0.4743872874994498,0.5978473534617701,0.5870383298985914,2.020256869689405
-0.1736736736736737,0.473000081846268,0.6000718001306612,0.5858116596157046,2.0185672053564048
-0.17267267267267267,0.471616354623984,0.6022962467995523,0.5845870407821366,2.0168782479038296
-0.1716716716716717,0.4702360985610603,0.6045206934684433,0.5833644708237207,2.0151899973316807
-0.17067067067067065,0.4688593063981255,0.6067451401373346,0.5821439471684448,2.013502453639959
-0.16966966966966968,0.4674859708879576,0.6089695868062256,0.5809254672464493,2.0118156168286623
-0.1686686686686687,0.46611608479547145,0.6111940334751167,0.5797090284900287,2.010129486897792
-0.16766766766766766,0.4647496408977002,0.6134184801440079,0.578494628333627,2.0084440638473477
-0.16666666666666669,0.46338663198378327,0.615642926812899,0.5772822642138405,2.0067593476773298
-0.16566566566566565,0.4620270508549497,0.6178673734817901,0.5760719335694156,2.0050753383877384
-0.16466466466466467,0.4606708903245008,0.6200918201506811,0.574863633841245,2.0033920359785724
-0.1636636636636637,0.4593181432177993,0.6223162668195722,0.573657362472372,2.0017094404498326
-0.16266266266266266,0.45796880237225185,0.6245407134884634,0.5724531169079868,2.0000275518015194
-0.16166166166166168,0.45662286063729174,0.6267651601573545,0.5712508945954237,1.9983463700336317
-0.16066066066066065,0.45528031087436804,0.6289896068262457,0.570050692984164,1.99666589514617
-0.15965965965965967,0.4539411459569285,0.6312140534951368,0.5688525095258339,1.9949861271391356
-0.15865865865865864,0.452605358770402,0.6334385001640279,0.5676563416742008,1.993307066012526
-0.15765765765765766,0.4512729422121876,0.6356629468329189,0.5664621868851764,1.9916287117663432
-0.15665665665665668,0.4499438891916376,0.63788739350181,0.5652700426168142,1.9899510644005862
-0.15565565565565564,0.4486181926300413,0.6401118401707012,0.5640799063293076,1.9882741239152557
-0.15465465465465467,0.44729584546061113,0.6423362868395923,0.5628917754849898,1.98659789031035
-0.15365365365365363,0.44597684062846815,0.6445607335084835,0.5617056475483335,1.9849223635858715
-0.15265265265265265,0.44466117109062586,0.6467851801773746,0.5605215199859493,1.9832475437418189
-0.15165165165165168,0.44334882981597595,0.6490096268462657,0.5593393902665854,1.9815734307781927
-0.15065065065065064,0.44203980978527185,0.6512340735151567,0.558159255861125,1.9799000246949923
-0.14964964964964966,0.4407341039911158,0.6534585201840478,0.5569811142425878,1.9782273254922174
-0.14864864864864863,0.43943170543794247,0.655682966852939,0.5558049628861274,1.9765553331698695
-0.14764764764764765,0.438132607142005,0.6579074135218301,0.5546307992690319,1.9748840477279481
-0.14664664664664667,0.43683680213135717,0.6601318601907212,0.5534586208707198,1.973213469166452
-0.14564564564564564,0.43554428344584345,0.6623563068596124,0.5522884251727442,1.971543597485383
-0.14464464464464466,0.4342550441370783,0.6645807535285035,0.5511202096587864,1.9698744326847386
-0.14364364364364363,0.43296907726843636,0.6668052001973945,0.5499539718146591,1.968205974764521
-0.14264264264264265,0.4316863759150351,0.6690296468662856,0.5487897091283048,1.9665382237247304
-0.14164164164164167,0.43040693316371803,0.6712540935351767,0.5476274190897917,1.9648711795653646
-0.14064064064064064,0.429130742113044,0.6734785402040679,0.5464670991913172,1.9632048422864252
-0.13963963963963966,0.4278577958732701,0.675702986872959,0.5453087469272053,1.9615392118879127
-0.13863863863863862,0.4265880875663347,0.6779274335418503,0.5441523597939031,1.9598742883698255
-0.13763763763763764,0.4253216103258469,0.6801518802107414,0.5429979352899844,1.9582100717321644
-0.13663663663663667,0.4240583572970687,0.6823763268796323,0.5418454709161461,1.956546561974929
-0.13563563563563563,0.42279832163690106,0.6846007735485234,0.5406949641752075,1.95488375909812
-0.13463463463463465,0.4215414965138693,0.6868252202174145,0.5395464125721102,1.9532216631017378
-0.13363363363363362,0.42028787510810667,0.6890496668863058,0.5383998136139158,1.9515602739857811
-0.13263263263263264,0.41903745061134223,0.6912741135551969,0.5372551648098068,1.9498995917502504
-0.1316316316316316,0.41779021622688445,0.6934985602240881,0.5361124636710849,1.9482396163951465
-0.13063063063063063,0.4165461651696059,0.6957230068929792,0.5349717077111693,1.9465803479204684
-0.12962962962962965,0.4153052906659294,0.6979474535618702,0.5338328944455965,1.944921786326216
-0.12862862862862862,0.41406758595381443,0.7001719002307613,0.5326960213920207,1.943263931612391
-0.12762762762762764,0.4128330442827384,0.7023963468996524,0.5315610860702094,1.9416067837789905
-0.1266266266266266,0.41160165891368705,0.7046207935685436,0.5304280860020465,1.9399503428260165
-0.12562562562562563,0.41037342311913694,0.7068452402374347,0.5292970187115298,1.9382946087534698
-0.12462462462462465,0.4091483301830391,0.7090696869063257,0.5281678817247679,1.9366395815613477
-0.12362362362362361,0.4079263734008084,0.711294133575217,0.5270406725699831,1.9349852612496523
-0.12262262262262263,0.4067075460793068,0.713518580244108,0.525915388777509,1.9333316478183835
-0.1216216216216216,0.40549184153682655,0.7157430269129991,0.524792027879787,1.9316787412675398
-0.12062062062062062,0.4042792531030797,0.7179674735818902,0.5236705874113697,1.9300265415971223
-0.11961961961961964,0.4030697741191809,0.7201919202507812,0.5225510649089176,1.9283750488071314
-0.11861861861861861,0.40186339793763304,0.7224163669196725,0.5214334579111984,1.926724262897566
-0.11761761761761763,0.40066011792231304,0.7246408135885635,0.5203177639590864,1.9250741838684264
-0.1166166166166166,0.3994599274484579,0.7268652602574548,0.5192039805955617,1.9234248117197152
-0.11561561561561562,0.39826281990264684,0.7290897069263458,0.5180921053657079,1.9217761464514278
-0.11461461461461464,0.3970687886827917,0.7313141535952369,0.5169821358167137,1.9201281880635672
-0.1136136136136136,0.3958778271981193,0.733538600264128,0.5158740694978706,1.918480936556133
-0.11261261261261263,0.39468992886915644,0.735763046933019,0.514767903960571,1.9168343919291249
-0.1116116116116116,0.39350508712771737,0.7379874936019103,0.5136636367583096,1.9151885541825424
-0.11061061061061062,0.3923232954168887,0.7402119402708013,0.5125612654466813,1.913543423316387
-0.10960960960960964,0.3911445471910123,0.7424363869396924,0.5114607875833785,1.9118989993306568
-0.1086086086086086,0.38996883591567516,0.7446608336085836,0.5103622007281939,1.9102552822253525
-0.10760760760760762,0.3887961550676925,0.7468852802774747,0.5092655024430176,1.9086122720004755
-0.10660660660660659,0.38762649813509154,0.7491097269463658,0.5081706902918343,1.9069699686560238
-0.10560560560560561,0.38645985861710164,0.7513341736152568,0.507077761840727,1.9053283721919987
-0.10460460460460463,0.3852962300241346,0.7535586202841479,0.5059867146578709,1.9036874826083992
-0.1036036036036036,0.3841356058777747,0.7557830669530391,0.5048975463135372,1.9020472999052254
-0.10260260260260262,0.38297797971076175,0.7580075136219302,0.503810254380089,1.9004078240824778
-0.10160160160160159,0.38182334506697735,0.7602319602908214,0.5027248364319817,1.8987690551401564
-0.10060060060060061,0.38067169550143043,0.7624564069597125,0.5016412900457619,1.8971309930782612
-0.09959959959959963,0.37952302458024345,0.7646808536286036,0.5005596128000669,1.8954936378967928
-0.0985985985985986,0.37837732588063555,0.7669053002974946,0.49947980227562155,1.89385698959575
-0.09759759759759762,0.37723459299091205,0.7691297469663857,0.49840185605524123,1.8922210481751331
-0.09659659659659658,0.3760948195104477,0.7713541936352769,0.49732577172382825,1.8905858136349423
-0.0955955955955956,0.37495799904967203,0.773578640304168,0.49625154686837075,1.888951285975178
-0.09459459459459457,0.3738241252300564,0.7758030869730592,0.4951791790779437,1.8873174651958393
-0.0935935935935936,0.37269319168409965,0.7780275336419502,0.49410866594370695,1.8856843512969277
-0.09259259259259262,0.37156519205531113,0.7802519803108413,0.4930400050589026,1.8840519442784416
-0.09159159159159158,0.37044011999820037,0.7824764269797325,0.4919731940188577,1.882420244140381
-0.0905905905905906,0.36931796917826093,0.7847008736486236,0.49090823042098125,1.8807892508827475
-0.08958958958958957,0.3681987332719543,0.7869253203175147,0.48984511186476176,1.8791589645055398
-0.08858858858858859,0.36708240596669917,0.7891497669864058,0.48878383595176994,1.8775293850087578
-0.08758758758758761,0.3659689809608556,0.7913742136552969,0.48772440028565595,1.8759005123924026
-0.08658658658658658,0.36485845196370875,0.793598660324188,0.48666680247214644,1.8742723466564728
-0.0855855855855856,0.3637508126954584,0.7958231069930791,0.4856110401190478,1.8726448878009692
-0.08458458458458457,0.36264605688720236,0.7980475536619703,0.48455711083624237,1.8710181358258917
-0.08358358358358359,0.3615441782809228,0.8002720003308614,0.4835050122356883,1.86939209073124
-0.08258258258258261,0.3604451706294721,0.8024964469997524,0.4824547419314188,1.8677667525170147
-0.08158158158158157,0.35934902769655946,0.8047208936686436,0.4814062975395416,1.8661421211832163
-0.0805805805805806,0.3582557432567338,0.8069453403375347,0.48035967667823576,1.8645181967298434
-0.07957957957957956,0.35716531109537397,0.8091697870064258,0.4793148769677544,1.8628949791568965
-0.07857857857857858,0.35607772500867224,0.8113942336753169,0.47827189603042186,1.8612724684643762
-0.0775775775775776,0.35499297880361863,0.8136186803442079,0.47723073149063117,1.8596506646522815
-0.07657657657657657,0.35391106629799035,0.8158431270130992,0.47619138097484676,1.8580295677206127
-0.0755755755755756,0.35283198132033566,0.8180675736819902,0.47515384211160117,1.8564091776693705
-0.07457457457457456,0.3517557177099591,0.8202920203508814,0.47411811253149383,1.854789494498554
-0.07357357357357358,0.35068226931690993,0.8225164670197725,0.47308418986719264,1.8531705182081644
-0.0725725725725726,0.34961163000196427,0.8247409136886635,0.47205207175342906,1.8515522487982001
-0.07157157157157157,0.34854379363661525,0.8269653603575547,0.47102175582700145,1.849934686268662
-0.07057057057057059,0.3474787541030569,0.8291898070264457,0.46999323972677237,1.848317830619551
-0.06956956956956956,0.34641650529416845,0.8314142536953371,0.4689665210936656,1.8467016818508648
-0.06856856856856858,0.3453570411135041,0.833638700364228,0.46794159757066917,1.8450862399626053
-0.06756756756756754,0.3443003554752762,0.8358631470331193,0.46691846680283183,1.8434715049547712
-0.06656656656656657,0.34324644230434237,0.8380875937020104,0.46589712643726283,1.8418574768273637
-0.06556556556556559,0.342195295536191,0.8403120403709013,0.464877574123131,1.840244155580382
-0.06456456456456455,0.34114690911692835,0.8425364870397927,0.46385980751166456,1.8386315412138272
-0.06356356356356357,0.34010127700326204,0.8447609337086837,0.46284382425614756,1.8370196337276983
-0.06256256256256254,0.33905839316249053,0.8469853803775748,0.4618296220119229,1.8354084331219949
-0.06156156156156156,0.3380182515724877,0.8492098270464659,0.4608171984363893,1.8337979393967185
-0.06056056056056058,0.336980846221687,0.8514342737153568,0.45980655118899894,1.8321881525518675
-0.05955955955955955,0.33594617110907105,0.8536587203842482,0.4587976779312598,1.8305790725874427
-0.05855855855855857,0.33491422024415585,0.8558831670531392,0.45779057632673303,1.8289706995034443
-0.05755755755755754,0.3338849876469762,0.8581076137220305,0.4567852440410311,1.8273630332998716
-0.05655655655655656,0.33285846734807367,0.8603320603909215,0.45578167874181896,1.825756073976725
-0.05555555555555558,0.331834653388482,0.8625565070598126,0.4547798780988123,1.8241498215340053
-0.054554554554554546,0.33081353981971157,0.8647809537287037,0.4537798397837749,1.8225442759717112
-0.05355355355355357,0.3297951207037392,0.8670054003975947,0.45278156147052145,1.8209394372898438
-0.052552552552552534,0.32877939011299,0.869229847066486,0.4517850408349124,1.8193353054884014
-0.051551551551551555,0.32776634213032774,0.871454293735377,0.4507902755548567,1.8177318805673854
-0.05055055055055058,0.3267559708490382,0.8736787404042681,0.44979726331030884,1.8161291625267952
-0.04954954954954954,0.3257482703728166,0.8759031870731593,0.4488060017832686,1.8145271513666315
-0.048548548548548565,0.32474323481575357,0.8781276337420504,0.44781648865777995,1.8129258470868939
-0.04754754754754753,0.32374085830232174,0.8803520804109415,0.4468287216199307,1.811325249687583
-0.04654654654654655,0.3227411349673601,0.8825765270798325,0.4458426983578495,1.8097253591686975
-0.045545545545545574,0.3217440589560636,0.8848009737487236,0.4448584165617083,1.808126175530238
-0.04454454454454454,0.3207496244239675,0.8870254204176148,0.4438758739237196,1.8065276987722059
-0.04354354354354356,0.3197578255369321,0.8892498670865059,0.44289506813813395,1.8049299288945986
-0.04254254254254253,0.3187686564711327,0.8914743137553971,0.4419159969012426,1.803332865897417
-0.04154154154154155,0.3177821114130436,0.8936987604242882,0.4409386579113743,1.8017365097806626
-0.04054054054054057,0.31679818455942416,0.8959232070931793,0.43996304886889437,1.8001408605443343
-0.03953953953953954,0.3158168701173059,0.8981476537620703,0.43898916747620426,1.7985459181884318
-0.03853853853853856,0.3148381623039797,0.9003721004309614,0.4380170114377415,1.7969516827129552
-0.037537537537537524,0.3138620553469799,0.9025965470998526,0.43704657845997685,1.7953581541179044
-0.036536536536536546,0.3128885434840732,0.9048209937687437,0.4360778662514153,1.79376533240328
-0.03553553553553557,0.31191762096324377,0.9070454404376348,0.4351108725225948,1.7921732175690825
-0.03453453453453453,0.31094928204267835,0.909269887106526,0.434145594986083,1.79058180961531
-0.033533533533533555,0.3099835209907557,0.9114943337754171,0.4331820313564802,1.788991108541964
-0.03253253253253252,0.3090203320860308,0.9137187804443081,0.43222017935041596,1.787401114349044
-0.03153153153153154,0.30805970961722196,0.9159432271131992,0.4312600366865486,1.7858118270365504
-0.03053053053053051,0.3071016478831974,0.9181676737820904,0.4303016010855649,1.7842232466044827
-0.02952952952952953,0.30614614119296113,0.9203921204509815,0.4293448702701782,1.7826353730528415
-0.02852852852852855,0.30519318386563965,0.9226165671198726,0.4283898419651279,1.781048206381626
-0.027527527527527518,0.3042427702304693,0.9248410137887638,0.42743651389717957,1.7794617465908364
-0.02652652652652654,0.3032948946267824,0.9270654604576549,0.4264848837951232,1.7778759936804738
-0.025525525525525505,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.024524524524524527,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.02352352352352355,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.022522522522522515,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.021521521521521536,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.020520520520520502,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.019519519519519524,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.018518518518518545,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.01751751751751751,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.016516516516516533,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.015515515515515499,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.01451451451451452,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.013513513513513542,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.012512512512512508,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.01151151151151153,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.010510510510510496,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.009509509509509517,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.008508508508508539,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.007507507507507505,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.006506506506506526,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.0055055055055054924,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.004504504504504514,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.00350350350350348,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.0025025025025025016,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.0015015015015015232,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
-0.0005005005005004892,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0005005005005005447,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0015015015015015232,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0025025025025025016,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.00350350350350348,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0045045045045044585,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.005505505505505548,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.006506506506506526,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.007507507507507505,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.008508508508508483,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.009509509509509462,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.010510510510510551,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.01151151151151153,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.012512512512512508,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.013513513513513487,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.014514514514514465,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.015515515515515554,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.016516516516516533,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.01751751751751751,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.01851851851851849,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.019519519519519468,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.020520520520520558,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.021521521521521536,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.022522522522522515,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.023523523523523493,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.02452452452452447,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.02552552552552556,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.02652652652652654,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.027527527527527518,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.028528528528528496,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.029529529529529475,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.030530530530530564,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.03153153153153154,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.03253253253253252,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0335335335335335,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.03453453453453448,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.03553553553553557,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.036536536536536546,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.037537537537537524,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0385385385385385,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.03953953953953948,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.04054054054054057,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.04154154154154155,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.04254254254254253,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.043543543543543506,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.044544544544544484,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.045545545545545574,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.04654654654654655,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.04754754754754753,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.04854854854854851,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0495495495495496,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.05055055055055058,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.051551551551551555,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.052552552552552534,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.05355355355355351,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0545545545545546,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.05555555555555558,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.05655655655655656,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.05755755755755754,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.058558558558558516,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.059559559559559605,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06056056056056058,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06156156156156156,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06256256256256254,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06356356356356352,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06456456456456461,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06556556556556559,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06656656656656657,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06756756756756754,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06856856856856852,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.06956956956956961,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07057057057057059,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07157157157157157,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07257257257257255,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07357357357357353,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07457457457457461,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0755755755755756,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07657657657657657,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07757757757757755,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07857857857857853,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.07957957957957962,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0805805805805806,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08158158158158157,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08258258258258255,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08358358358358353,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08458458458458462,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0855855855855856,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08658658658658658,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08758758758758756,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08858858858858853,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.08958958958958962,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0905905905905906,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09159159159159158,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09259259259259256,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09359359359359354,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09459459459459463,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.0955955955955956,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09659659659659658,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09759759759759756,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09859859859859854,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.09959959959959963,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10060060060060061,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10160160160160159,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10260260260260257,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10360360360360354,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10460460460460463,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10560560560560561,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10660660660660659,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10760760760760757,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10860860860860866,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.10960960960960964,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11061061061061062,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1116116116116116,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11261261261261257,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11361361361361366,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11461461461461464,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11561561561561562,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1166166166166166,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11761761761761758,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11861861861861867,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.11961961961961964,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12062062062062062,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1216216216216216,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12262262262262258,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12362362362362367,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12462462462462465,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12562562562562563,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1266266266266266,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12762762762762758,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12862862862862867,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.12962962962962965,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13063063063063063,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1316316316316316,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13263263263263259,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13363363363363367,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13463463463463465,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13563563563563563,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1366366366366366,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1376376376376376,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13863863863863868,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.13963963963963966,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14064064064064064,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1416416416416416,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1426426426426426,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14364364364364368,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14464464464464466,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14564564564564564,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14664664664664662,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1476476476476476,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14864864864864868,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.14964964964964966,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.15065065065065064,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.15165165165165162,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1526526526526526,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1536536536536537,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.15465465465465467,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.15565565565565564,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.15665665665665662,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1576576576576576,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1586586586586587,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.15965965965965967,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.16066066066066065,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.16166166166166163,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1626626626626626,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1636636636636637,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.16466466466466467,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.16566566566566565,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.16666666666666663,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1676676676676676,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1686686686686687,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.16966966966966968,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17067067067067065,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17167167167167163,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1726726726726726,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1736736736736737,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17467467467467468,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17567567567567566,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17667667667667664,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17767767767767773,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1786786786786787,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.17967967967967968,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18068068068068066,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18168168168168164,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18268268268268273,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1836836836836837,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18468468468468469,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18568568568568566,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18668668668668664,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.18768768768768773,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1886886886886887,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1896896896896897,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19069069069069067,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19169169169169165,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19269269269269274,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1936936936936937,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1946946946946947,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19569569569569567,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19669669669669665,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19769769769769774,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.19869869869869872,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.1996996996996997,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20070070070070067,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20170170170170165,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20270270270270274,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20370370370370372,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2047047047047047,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20570570570570568,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20670670670670666,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20770770770770774,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.20870870870870872,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2097097097097097,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21071071071071068,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21171171171171166,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21271271271271275,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21371371371371373,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2147147147147147,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21571571571571568,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21671671671671666,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21771771771771775,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.21871871871871873,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2197197197197197,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2207207207207207,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22172172172172167,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22272272272272275,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22372372372372373,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2247247247247247,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2257257257257257,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22672672672672667,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22772772772772776,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22872872872872874,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.22972972972972971,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2307307307307307,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23173173173173167,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23273273273273276,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23373373373373374,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23473473473473472,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2357357357357357,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23673673673673679,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23773773773773776,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23873873873873874,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.23973973973973972,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2407407407407407,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2417417417417418,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.24274274274274277,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.24374374374374375,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.24474474474474472,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2457457457457457,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2467467467467468,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.24774774774774777,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.24874874874874875,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.24974974974974973,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2507507507507507,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2517517517517518,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2527527527527528,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.25375375375375375,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.25475475475475473,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2557557557557557,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2567567567567568,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2577577577577578,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.25875875875875876,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.25975975975975973,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2607607607607607,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2617617617617618,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2627627627627628,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.26376376376376376,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.26476476476476474,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2657657657657657,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2667667667667668,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2677677677677678,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.26876876876876876,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.26976976976976974,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2707707707707707,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2717717717717718,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2727727727727728,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.27377377377377377,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.27477477477477474,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2757757757757757,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2767767767767768,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2777777777777778,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.27877877877877877,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.27977977977977975,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2807807807807807,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2817817817817818,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2827827827827828,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.28378378378378377,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.28478478478478475,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.28578578578578573,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2867867867867868,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2877877877877878,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2887887887887888,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.28978978978978975,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.29079079079079073,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2917917917917918,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2927927927927928,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2937937937937938,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.29479479479479476,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.29579579579579574,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2967967967967968,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2977977977977978,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.2987987987987988,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.29979979979979976,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.30080080080080074,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.30180180180180183,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3028028028028028,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3038038038038038,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.30480480480480476,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.30580580580580585,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.30680680680680683,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3078078078078078,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3088088088088088,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.30980980980980977,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.31081081081081086,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.31181181181181183,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3128128128128128,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3138138138138138,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.31481481481481477,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.31581581581581586,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.31681681681681684,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3178178178178178,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3188188188188188,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3198198198198198,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.32082082082082086,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.32182182182182184,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3228228228228228,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3238238238238238,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3248248248248248,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.32582582582582587,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.32682682682682684,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3278278278278278,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3288288288288288,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3298298298298298,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.33083083083083087,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.33183183183183185,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3328328328328328,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3338338338338338,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3348348348348348,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.33583583583583587,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.33683683683683685,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.33783783783783783,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3388388388388388,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3398398398398398,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3408408408408409,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.34184184184184185,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.34284284284284283,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3438438438438438,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3448448448448448,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.3458458458458459,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.34684684684684686,0.30313017805064674,0.9274526200489497,0.4263194281784951,1.777600069423353
0.34784784784784784,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3488488488488488,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3498498498498498,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3508508508508509,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.35185185185185186,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.35285285285285284,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3538538538538538,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3548548548548548,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3558558558558559,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.35685685685685686,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.35785785785785784,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3588588588588588,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3598598598598598,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3608608608608609,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.36186186186186187,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.36286286286286284,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3638638638638638,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3648648648648649,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3658658658658659,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.36686686686686687,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.36786786786786785,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3688688688688688,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3698698698698699,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3708708708708709,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3718718718718719,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.37287287287287285,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.37387387387387383,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3748748748748749,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3758758758758759,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3768768768768769,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.37787787787787785,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.37887887887887883,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3798798798798799,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3808808808808809,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3818818818818819,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.38288288288288286,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.38388388388388384,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3848848848848849,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3858858858858859,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3868868868868869,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.38788788788788786,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.38888888888888884,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.38988988988988993,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3908908908908909,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3918918918918919,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.39289289289289286,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.39389389389389384,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.39489489489489493,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3958958958958959,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.3968968968968969,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.39789789789789787,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.39889889889889885,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.39989989989989994,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.4009009009009009,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.4019019019019019,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.40290290290290287,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.40390390390390385,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.40490490490490494,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.4059059059059059,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.4069069069069069,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.4079079079079079,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.40890890890890885,0.30313017805064674,0.9274526200489497,0.265573711705307,2.85354088799096
0.40990990990990994,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4109109109109109,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4119119119119119,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4129129129129129,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.41391391391391386,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.41491491491491495,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4159159159159159,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4169169169169169,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4179179179179179,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.41891891891891886,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.41991991991991995,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4209209209209209,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4219219219219219,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4229229229229229,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.42392392392392386,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.42492492492492495,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.42592592592592593,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4269269269269269,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4279279279279279,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.42892892892892887,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.42992992992992995,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.43093093093093093,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4319319319319319,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4329329329329329,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.433933933933934,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.43493493493493496,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.43593593593593594,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4369369369369369,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4379379379379379,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.438938938938939,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.43993993993993996,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.44094094094094094,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4419419419419419,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4429429429429429,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.443943943943944,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.44494494494494496,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.44594594594594594,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4469469469469469,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4479479479479479,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.448948948948949,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.44994994994994997,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.45095095095095095,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4519519519519519,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4529529529529529,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.453953953953954,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.45495495495495497,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.45595595595595595,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.45695695695695693,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4579579579579579,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.458958958958959,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.45995995995996,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.46096096096096095,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.46196196196196193,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4629629629629629,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.463963963963964,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.464964964964965,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.46596596596596596,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.46696696696696693,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4679679679679679,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.468968968968969,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.46996996996997,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.47097097097097096,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.47197197197197194,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4729729729729729,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.473973973973974,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.474974974974975,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.47597597597597596,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.47697697697697694,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4779779779779779,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.478978978978979,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.47997997997998,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.48098098098098097,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.48198198198198194,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4829829829829829,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.483983983983984,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.484984984984985,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.48598598598598597,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.48698698698698695,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.4879879879879879,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.488988988988989,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.48998998998999,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.49099099099099097,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.49199199199199195,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.49299299299299304,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.493993993993994,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.494994994994995,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.495995995995996,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.49699699699699695,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.49799799799799804,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.498998998998999,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549
0.5,0.7803860817454908,0.0,0.5093953177438083,3.829962970615549


==> figs/auto/RotatingSquare/eilmer.csv <==
ts,fx,fy
0.00020000737541604025,583.7287116409946,69.06320953772251
0.0002181677207064556,582.8297880070604,68.24254719716625
0.0002363896394759377,581.657159289549,67.55655919889529
0.00025456295581761327,586.3317681435406,69.4370231237296
0.0002727362234670884,590.2672661381769,69.87862953919368
0.0002909217823354069,595.9192925325201,68.85744973032634
0.0003090699732114138,599.6598348802821,67.6010509797344
0.00032725234206424525,602.1774413252722,66.52233780366761
0.0003454379687901447,604.1478788847452,59.84736121203126
0.00036366368557202246,612.5217227511446,57.554828577343486
0.00038181695832990414,621.0103934156676,57.971743832282016
0.0004000253935115738,623.3179104280948,50.35323694070279
0.000418173009716174,632.0487877454638,49.77805001444378
0.000436380184363876,635.3034454645159,43.73025502512686
0.0004545223442279299,644.360863387026,48.257671886069126
0.00047274095079751806,645.6896613639435,41.375480559337355
0.0004908950465437459,650.1730817506505,44.49989405031078
0.000509065168451672,651.8823494152853,43.69734070663763
0.0005273044997056897,656.7873351827163,48.297033322126346
0.0005454423196470555,657.4115799522094,48.307849378866855
0.0005636420896468176,656.3737897076832,44.5496389656147
0.0005818495959248192,650.3386363463186,39.141727027268395
0.0006000264832856756,656.3391960991692,52.120162634252885
0.0006182063546347398,652.2778995631081,51.72340384418131
0.0006363414735834371,647.1589787644648,57.73160964892586
0.0006545632583086116,654.7816592479097,71.33059161980097
0.0006727403913874004,653.1252722676605,73.62957400026913
0.000690892198069643,644.2107928065382,78.03668013070413
0.0007091025949731625,655.436153394871,91.6200907997057
0.0007272568321190223,650.2162875872122,89.7934882278657
0.0007454524320182091,640.5342737883336,89.06805371918499
0.0007636036528536812,634.2952179804595,87.34785620128284
0.0007817934025269742,631.766095049018,89.78120641108615
0.0007999652718507103,629.3271994651634,87.07747750376795
0.0008181739944956839,631.6812107684265,87.68477506353366
0.0008363953189901939,627.9310325842106,79.34316846885181
0.0008545720601484478,627.4494941767373,73.48259011294365
0.0008727213637301298,627.242870326154,69.64493754158988
0.0008908918563976978,624.223845149546,59.6063490884644
0.0009091004512092556,626.3253219751135,54.23513692050271
0.0009273002817218243,621.7427090593355,43.3444746921563
0.0009454578894153264,620.3600742973558,36.38760886239434
0.0009636541733297997,618.1791989070814,26.053409070751943
0.0009817971644976572,617.6414727869152,18.020847105298618
0.0009999642074534076,615.14995463541,6.933452911076323
0.0010181621243847577,609.5138146020786,-3.3323582616267564
0.0010363757783474511,616.3456857987325,-13.229211365323412
0.0010545407130400676,605.7997595252108,-19.947079674010613
0.0010727486061392227,610.2413263745625,-29.98455573954019
0.0010909259287050271,604.6666897629433,-40.031304249375935
0.0011090760794383483,601.6381098362841,-46.02555899801106
0.0011272774324336476,600.9152980314989,-52.648421683223
0.001145451527655506,602.0092729238846,-57.60086997166496
0.0011636404822262495,602.0520710477759,-63.46827576726056
0.0011818110059662404,598.1237582310305,-64.89949748919321
0.001200006121847578,595.2865004189125,-66.91331674389951
0.0012181492729264262,593.9129049578485,-69.26875391917585
0.0012363438843350917,599.43056364591,-72.3341898999743
0.001254561379769544,610.7571999282699,-76.84031492728627
0.00127269279936594,611.179120530612,-76.34962116888397
0.0012908832722549157,610.5984177804464,-74.09240802706938
0.0013091054680231108,617.0667172885087,-75.53212911542633
0.0013272983286948083,617.7216197500196,-72.47112841380383
0.0013454465859281351,624.0766965452739,-72.77717586778185
0.0013636302563710743,628.1118297959625,-66.10575186854513
0.0013817887080587589,635.8755133182692,-65.27896652244769
0.0013999832931129164,637.9796614042301,-60.51225411489613
0.0014181665747495951,645.7314038601708,-57.74096425222371
0.0014363872685000632,651.3779624488548,-56.276537560120495
0.0014545103553803822,654.59394707635,-53.71325876935731
0.0014727003965998068,657.0547264066705,-50.61077152345631
0.0014908958176017037,660.9215021406728,-45.55945708022846
0.0015090627837024916,658.3715137374645,-38.99983113903124
0.001527253090456042,660.5565792266557,-41.563096147125776
0.0015454599790930578,661.1235951272506,-43.68618458034826
0.0015636544933644143,667.2338348142508,-55.448193916656415
0.0015818024210247118,666.094000110254,-58.78259848346033
0.0015999871995180238,663.6969818036233,-60.81454150729487
0.001618203768234218,659.6232704667698,-62.82572156626898
0.0016363323564723567,651.298174439188,-63.26298336287431
0.001654544635741558,658.9812807334675,-73.83073420010412
0.0016727219259781026,653.0665259185043,-71.93289750922266
0.00169091062075728,645.0677258603619,-69.77456043457725
0.0017090779734248397,648.997571746312,-81.74508851635622
0.0017272393956716552,645.9710420693045,-91.37804060820515
0.001745448943143762,649.2071372415813,-96.60014462534265
0.0017636662914634967,642.4342943986496,-92.63924388813216
0.0017818293691366327,638.7904836605353,-89.74092311494222
0.0017999799529862946,637.3170981453775,-90.11826320701385
0.0018181585392072824,635.08089226336,-86.23506301979283
0.0018363707638120676,631.3817447737624,-80.73580937978761
0.0018545299860386992,632.5971741447725,-77.77807115231974
0.0018727349758060144,629.5518970481265,-70.35740435187351
0.001890919498266747,627.1455860956116,-61.42704692487901
0.0019091090350375167,628.0435960293154,-54.54338124645916
0.0019272683715374612,623.2628129444033,-43.49001190808294
0.00194547650413976,622.5036705098521,-36.41787360396143
0.00196366493851816,619.7931575119585,-25.92946330960324
0.001981817810353359,618.6866443576865,-17.941046880904032
0.0019999660702903943,616.1441295416473,-6.518230711931253


==> figs/auto/RotatingSquare/eosampv_no_shield.csv <==
fx,fy,ts
612.6985970623195,68.61292570743755,0.00019933956276192735
611.0810104769089,68.6654388345996,0.0002217403897490688
603.1536187277646,73.42556197223904,0.0002450394161066726
603.1536187277646,73.42556197223904,0.0002450394161066726
612.905759984138,77.19470982702774,0.0002681784997885281
617.478965690271,70.53768412216012,0.0002895101828214879
619.5288388218108,74.4388806847361,0.0003103042851502798
616.9073689948513,77.19023270452851,0.0003303736342878973
623.8754146565506,76.44649908302023,0.00035047577927303835
630.1345355667908,73.23030474506771,0.00037111354045943074
628.3634353986498,69.65743269794913,0.00039245505614293963
628.3634353986498,69.65743269794913,0.00039245505614293963
636.9829254750488,68.08506980067158,0.0004150787002550313
643.5163063024149,59.393701572245135,0.00044573540744553993
643.5163063024149,59.393701572245135,0.00044573540744553993
648.3046091173665,61.83390238808673,0.00047399873470085294
649.9324154002954,60.3085802860034,0.0005007944675948023
649.9324154002954,60.3085802860034,0.0005007944675948023
658.7816786684651,56.00952909499183,0.0005261709753257085
659.4589907905547,54.460362572126144,0.0005509776381943027
663.3967950867338,54.91524883241535,0.0005750232319736432
663.3967950867338,54.91524883241535,0.0005750232319736432
658.5429974328117,61.434197040337374,0.0005980798422589043
661.3486562588939,61.01262131840375,0.0006201832953453818
658.8977022335071,73.48156222049589,0.0006412671302493318
650.3492208107468,83.3920994202933,0.0006610314431375622
652.4260988663424,66.6658409563509,0.0006810352054375297
652.4260988663424,66.6658409563509,0.0006810352054375297
656.9511215286705,80.55545884572118,0.0007052031435093787
648.8598637914539,85.21124504914376,0.0007323047491451466
648.8598637914539,85.21124504914376,0.0007323047491451466
640.8262777689579,83.27676058453805,0.00076144847126675
639.9519517665926,80.39988731641871,0.0007898622492050693
639.9519517665926,80.39988731641871,0.0007898622492050693
637.1733722083799,77.81452903137404,0.0008171276024973041
632.9936660065267,65.04793285284711,0.000845611249480464
632.9936660065267,65.04793285284711,0.000845611249480464
633.1946827184887,54.11900996240906,0.0008734260055119604
623.8166749632747,46.81088985661426,0.0009028210456444646
623.8166749632747,46.81088985661426,0.0009028210456444646
614.9043655607943,26.80758451993432,0.0009311323447636928
609.154346498188,16.636743227360622,0.0009596579238765903
609.154346498188,16.636743227360622,0.0009596579238765903
599.4820846376097,7.602622038693433,0.0009871547881632665
599.4820846376097,7.602622038693433,0.0009871547881632665
594.9914186515284,-4.03277464595532,0.0010165154731810225
591.3439497405881,-14.8425989293789,0.0010469250216162355
591.3439497405881,-14.8425989293789,0.0010469250216162355
584.2037110008716,-29.406466170149034,0.001078425983133508
584.2037110008716,-29.406466170149034,0.001078425983133508
579.1446598112668,-34.9078721283826,0.0011105303797929286
588.6695248065984,-41.179694785587216,0.0011426609942679108
588.6695248065984,-41.179694785587216,0.0011426609942679108
604.9886960400239,-47.52833521866904,0.0011743431608950035
604.9886960400239,-47.52833521866904,0.0011743431608950035
611.8383182636098,-60.856316844671895,0.001203798951616925
609.7775186467122,-71.36274166341425,0.0012303088335985134
609.7775186467122,-71.36274166341425,0.0012303088335985134
611.4571567757775,-75.19872869128176,0.0012547159042467638
619.2849630932806,-64.08656178708372,0.00128598024992605
619.2849630932806,-64.08656178708372,0.00128598024992605
623.1101019082514,-73.14035353305158,0.0013193723520475743
623.1101019082514,-73.14035353305158,0.0013193723520475743
624.075568849609,-73.99163527401119,0.0013525504440077246
624.075568849609,-73.99163527401119,0.0013525504440077246
628.8461764215884,-68.51635340837873,0.001388863320103358
628.8461764215884,-68.51635340837873,0.001388863320103358
640.4995429092569,-63.42458255641932,0.0014214214451963498
641.8843613038348,-58.5071189434274,0.001451075448916794
641.8843613038348,-58.5071189434274,0.001451075448916794
650.896968594394,-60.96136690140812,0.0014785347356082662
650.896968594394,-60.96136690140812,0.0014785347356082662
664.8372756622696,-60.937157778881456,0.001505361592510651
662.8797865286648,-59.730235793749294,0.0015303158228774998
662.2254724990567,-60.20689447193087,0.0015527693858002802
662.2254724990567,-60.20689447193087,0.0015527693858002802
660.956078402058,-63.50648475411273,0.0015752658776011707
662.81639460334,-64.82147717158355,0.0015997768317330683
657.7302470836016,-64.90401394766252,0.0016249150280448542
657.7302470836016,-64.90401394766252,0.0016249150280448542
657.0757117280597,-76.1794361598222,0.0016526239736065307
651.0335559643623,-79.20515166723499,0.0016819984913340163
651.0335559643623,-79.20515166723499,0.0016819984913340163
643.0406768879191,-82.27462461393728,0.0017118955819600359
643.0406768879191,-82.27462461393728,0.0017118955819600359
645.0611482543263,-86.61050132813173,0.0017500967666942068
645.0611482543263,-86.61050132813173,0.0017500967666942068
637.7416158904343,-79.37385866063622,0.0017844642478996697
637.7416158904343,-79.37385866063622,0.0017844642478996697
638.4252800414733,-77.35190454143637,0.0018201033290391523
638.4252800414733,-77.35190454143637,0.0018201033290391523
632.2066725425227,-63.458440420819215,0.0018558322402383242
632.2066725425227,-63.458440420819215,0.0018558322402383242
628.1160419894001,-46.30943878915198,0.0018933362533427162
628.1160419894001,-46.30943878915198,0.0018933362533427162
621.6878209531448,-26.985973587569163,0.0019359372245817059
621.6878209531448,-26.985973587569163,0.0019359372245817059
598.1361795663039,-13.391785274502366,0.0019808447403098545
598.1361795663039,-13.391785274502366,0.0019808447403098545
599.503873618262,-0.15294544959281353,0.002


==> figs/auto/RotatingSquare/eosampv_strict.csv <==
fx,fy,ts
614.9358566190533,65.48910824293688,0.0001974787587055333
606.0089244124479,76.6100406826573,0.00021401454980612738
614.493533977372,72.4989965503616,0.00023172437863681685
609.4672468237574,75.53225054726556,0.0002497284505075784
613.8059049283402,77.84694673789268,0.0002673975139684506
613.3349916301315,75.92097604491326,0.00028551551216526573
610.5688581486625,78.01787095589057,0.00030385151393821203
620.5536425625424,74.58965149427009,0.00032269325614256016
621.4600149642583,71.56639417918083,0.00034197801147861114
622.1794529679458,74.94988179449932,0.00036175089675054327
632.1305704561455,73.81537144688991,0.00038264939549826466
636.8190363750073,63.84793814453797,0.0004040135656376497
640.4919479326464,65.39450833420058,0.0004245684592492641
640.4919479326464,65.39450833420058,0.0004245684592492641
648.2122613746999,58.24120105928117,0.0004501083714856844
650.3328394674778,60.37094179185394,0.00047431212819068713
648.56221775553,62.502195937964416,0.0004977287507315165
650.9772099231228,63.42117464605907,0.0005202704407758008
650.9772099231228,63.42117464605907,0.0005202704407758008
666.71469473567,61.865072073428934,0.0005416694446320463
657.589170032033,66.51148352627376,0.0005620738112277238
663.740750663049,67.0048328330444,0.0005816327266209904
662.7863533437053,73.22463374190148,0.0006003128886141343
652.247011995706,78.32149795354513,0.0006183553175861721
649.7787874706413,71.40891213110535,0.0006352109688669874
667.6570536791501,77.11977769886046,0.0006514613864386507
635.501993525973,70.55387795805801,0.0006666657379642244
665.572348777486,77.27975957244624,0.0006877001983532618
649.6506810744202,91.20191808564019,0.0007101158006009999
649.2515279565664,80.09888715064766,0.0007394811915808382
649.2515279565664,80.09888715064766,0.0007394811915808382
643.7093340912272,84.07862046916728,0.0007649437113843698
639.923702049416,79.44463655702457,0.0007915977688155291
639.923702049416,79.44463655702457,0.0007915977688155291
635.7219641374141,71.44554600265954,0.0008313506296160118
635.7219641374141,71.44554600265954,0.0008313506296160118
635.7219641374141,71.44554600265954,0.0008313506296160118
630.9252602632602,56.02936984698425,0.0008787027407153149
630.9252602632602,56.02936984698425,0.0008787027407153149
620.5894732263805,37.27667937847331,0.0009232901086293771
620.5894732263805,37.27667937847331,0.0009232901086293771
601.4999767513913,15.824359933088564,0.0009655075479399907
601.4999767513913,15.824359933088564,0.0009655075479399907
601.4999767513913,15.824359933088564,0.0009655075479399907
595.2197612509433,-0.12100048981703904,0.0010034450196557377
595.2197612509433,-0.12100048981703904,0.0010034450196557377
592.7516237178733,-9.778177386717205,0.0010392044186521455
592.7516237178733,-9.778177386717205,0.0010392044186521455
584.8166962049033,-24.901988218519353,0.0010758106683525458
584.8166962049033,-24.901988218519353,0.0010758106683525458
587.1209633131931,-39.560464850324934,0.0011141841506257084
587.1209633131931,-39.560464850324934,0.0011141841506257084
592.7338465068976,-47.28495129507744,0.0011499294747969106
592.7338465068976,-47.28495129507744,0.0011499294747969106
610.1350607145876,-55.72012773153837,0.001186908647445987
610.1350607145876,-55.72012773153837,0.001186908647445987
605.2510800764709,-69.32505294073687,0.0012193122251224168
610.186949673705,-69.84851522171813,0.0012496852822953045
610.186949673705,-69.84851522171813,0.0012496852822953045
611.6638703522071,-66.82616839378483,0.0012802948174066864
611.6638703522071,-66.82616839378483,0.0012802948174066864
614.8565157980609,-71.27257790850146,0.0013080255428757957
616.1423338312184,-67.86141702245695,0.0013339435604143826
616.1423338312184,-67.86141702245695,0.0013339435604143826
626.2846431044286,-67.42235940056261,0.0013605787796432084
634.2117997723942,-66.63624056510866,0.001387637607657052
634.2117997723942,-66.63624056510866,0.001387637607657052
637.8606451458672,-63.63944398398107,0.0014152115865369765
642.1175913930883,-59.36397928557481,0.0014419550468121516
642.1175913930883,-59.36397928557481,0.0014419550468121516
644.2550607864841,-57.560984424228934,0.0014684569767410534
646.9232487224881,-58.046076981905756,0.0014947832008511265
657.1397558534791,-56.42403086725986,0.001521410278894397
657.1397558534791,-56.42403086725986,0.001521410278894397
661.031964250407,-59.229132581976195,0.0015456930601101813
658.2263801757156,-55.1202934582775,0.0015695040413356723
662.9041587004666,-64.16303960234781,0.001592259712972417
662.9041587004666,-64.16303960234781,0.001592259712972417
658.365322577127,-64.00997577274063,0.0016134995429791942
662.3747425395577,-67.68541807931882,0.001633549998141548
657.0966880543829,-65.15242426494191,0.0016528391376425587
663.5725348101671,-61.03044576939564,0.0016726385630488924
659.4384336388187,-80.28943268331311,0.001696447924512815
659.4384336388187,-80.28943268331311,0.001696447924512815
648.6664752627415,-80.87375463498809,0.0017232039302868124
639.7285165355472,-86.4471216256782,0.0017557514976836207
639.7285165355472,-86.4471216256782,0.0017557514976836207
639.2475809939364,-76.90366569308335,0.001789429579136842
639.2475809939364,-76.90366569308335,0.001789429579136842
631.6981539788475,-69.983385256371,0.0018261856892397624
631.6981539788475,-69.983385256371,0.0018261856892397624
629.147568882611,-56.090066366619844,0.0018664161149447521
629.147568882611,-56.090066366619844,0.0018664161149447521
626.1314295076612,-34.838528678041854,0.0019116704403049582
626.1314295076612,-34.838528678041854,0.0019116704403049582
626.1314295076612,-34.838528678041854,0.0019116704403049582
608.55233451366,-17.83998645176668,0.0019602129030208853
608.55233451366,-17.83998645176668,0.0019602129030208853
598.3289795702045,-2.689535968967529,0.002
598.3289795702045,-2.689535968967529,0.002


==> figs/auto/RotatingSquare/marrone_strict.csv <==
fx,fy,ts
587.3885351198318,58.96684976363248,0.0001943401112160486
584.9136561831534,58.24844326994375,0.00022080608371794736
596.1133197633926,58.285532154145905,0.00023933712749733615
596.2696927603131,62.134636094287956,0.0002567001923706681
604.5395037974198,59.70426814626118,0.00027494858823107833
603.8509523657032,69.08704685946805,0.00028874765032539033
608.788735089258,63.86524006666087,0.000307146399784473
605.3589562358238,62.35071918349102,0.00032554514924355567
611.7027567838065,65.3812036205087,0.00034394389870263833
615.6444916721205,65.5696886432663,0.000362342648161721
622.8525095925006,61.46391461727685,0.00038074139762080367
627.8639095966939,62.65744223645574,0.00039914014707988633
632.1513633046259,59.72318411655756,0.000417538896538969
638.1580952067932,55.96915586075599,0.00043593764599805167
637.7386481101712,56.53160886508463,0.00045433639545713433
644.6060520781909,53.08688915771367,0.000472735144916217
647.249040242596,52.34131620755299,0.0004911338943752997
650.8732178061302,51.61790317884931,0.0005095326438343823
650.7944872400963,52.83488834802061,0.000527931393293465
652.3215075400793,51.597058677131784,0.0005463301427525477
649.975017851908,52.0237462680233,0.0005647288922116303
652.6982265478282,54.41064541240698,0.000583127641670713
648.3017225875061,59.502552487165715,0.0006015263911297957
647.1658459217196,58.33025575970188,0.0006199251405888783
647.2157549093705,63.65129075170141,0.000638323890047961
642.5158307460586,66.18766409602986,0.0006567226395070437
641.9634455537695,69.87580394954679,0.0006705217016013557
639.0708747301526,72.56080612711851,0.0006889204510604383
635.8150696969681,74.2149092808008,0.000707319200519521
634.140852681701,76.39981482951538,0.0007257179499786037
631.9648009627267,80.53010016700411,0.0007441166994376863
631.2725497109839,76.91670926939373,0.000762515448896769
626.6678424318483,76.76872156902688,0.0007809141983558517
622.0573372312144,73.24065117784633,0.0007993129478149343
619.6566954743095,70.3502146272452,0.000817711697274017
614.9765866301437,68.69403784993278,0.0008361104467330997
613.4955031460845,64.18797945578291,0.0008545091961921823
610.4669380189715,55.812929522803756,0.000872907945651265
610.3109182418975,51.31590530339813,0.0008913066951103477
609.6649057566639,47.20961578105477,0.0009097054445694303
604.6020213303398,41.23277858449439,0.000928104194028513
604.4272326398444,32.072975620989176,0.0009465029434875957
604.7846097836612,21.675028531093286,0.0009649016929466783
601.3045129972069,9.385326195060248,0.000983300442405761
605.2148263724036,4.636959869587798,0.0010016991918648437
598.0298147006808,-3.3916557693176093,0.0010200979413239263
594.2717517969211,-18.217454409793593,0.001038496690783009
589.6567455562753,-24.463537375063524,0.001052295752877321
595.8209795839217,-26.611680675572547,0.0010706945023364037
592.1345472993344,-37.27739579266905,0.0010890932517954863
584.0207749602473,-42.81705329998139,0.001107492001254569
587.7789290899741,-47.35718940366776,0.0011258907507136517
582.8789960114171,-52.27371893200432,0.0011442895001727343
581.3537234556775,-57.37470982318797,0.001162688249631817
583.5727645947085,-57.85268435482623,0.0011810869990908997
583.2983386715208,-60.107247055988616,0.0011994857485499823
588.5685286245467,-59.724675431722936,0.001217884498009065
594.3459567331511,-64.00076164678791,0.0012362832474681477
597.6041926728975,-58.77134456603029,0.0012546819969272303
606.2027914544606,-60.88726348296771,0.001273080746386313
606.9620740059391,-65.84898032787618,0.0012914794958453957
609.6307196589598,-66.74144421236068,0.0013098782453044783
613.077854907154,-66.3342260980546,0.001328276994763561
615.4715209292543,-66.44681995366813,0.0013466757442226437
621.5910389704467,-61.08110751029302,0.0013650744936817263
623.0606901215846,-61.37917814208263,0.001383473243140809
627.2267498530085,-61.13272849421545,0.0014018719925998917
631.600522817137,-59.375112724866725,0.0014202707420589743
635.663914881346,-57.70764537229978,0.0014340698041532863
637.1838345311963,-55.93874202703071,0.001452468553612369
642.13137174746,-53.10147169429216,0.0014708673030714517
643.916637934655,-55.16260773914516,0.0014892660525305343
647.9672297972388,-53.409884303619464,0.001507664801989617
621.474850858795,-64.98887587817494,0.0015260635514486997
644.1821404680203,-60.1618333468767,0.0015444623009077823
643.5178049547417,-55.94433824866008,0.001562861050366865
643.3716949467017,-60.22570085480082,0.0015812597998259477
646.7949140887796,-60.297163307576064,0.0015996585492850303
648.2327849419528,-63.218179055603954,0.001618057298744113
640.0444097136002,-63.45585008130308,0.0016364560482031957
643.6977373774869,-66.18565827384757,0.0016548547976622783
639.0127316181439,-69.61396257985919,0.001673253547121361
637.9682126716772,-72.41042228506532,0.0016916522965804437
635.806457004013,-78.81085022521202,0.0017100510460395263
632.3749304984891,-76.19346526147812,0.001728449795498609
627.1641709416028,-77.52538479615052,0.0017468485449576917
631.7218521031388,-77.86775481332744,0.0017652472944167743
625.0430122714423,-76.93570493837917,0.001783646043875857
621.8902620466956,-75.21094545455554,0.0018020447933349397
616.9887223411465,-68.4454522509063,0.0018204435427940223
613.2626313358659,-68.89268408082832,0.0018342426048883343
612.2518832424533,-65.33346273869556,0.001852641354347417
612.9321971451803,-59.983447946065716,0.0018710401038064997
609.6476514291239,-53.792648116758734,0.0018894388532655823
609.1399630978634,-46.630161245761094,0.001907837602724665
608.9122663284114,-41.39573907534273,0.0019262363521837477
606.043960359448,-33.26620793818186,0.0019446351016428303
606.3300015645348,-24.495125643841266,0.00196303385110203
602.3848248804239,-13.34434277349682,0.0019814326005613294
599.4067379865121,-9.484943546322963,0.002


==> figs/auto/RotatingSquare/vlim.csv <==
vlim
0.001845390763566193
0.31471236714739226


==> figs/auto/Wedge/wallline.csv <==
eilmerx,eilmerrho,su2x,su2rho,roex,roerho,eosampvx,eosampvrho,marronex,marronerho,no_shield_no_tvf_eosnavmx,no_shield_no_tvf_eosnavmrho
-0.96875,1.3994966,-1.0,1.3997171,-0.96875,1.4,-0.968750018732473,1.4000006046428157,-0.9687500081036409,1.400000270063684,-0.9687500189438738,1.400000596699533
-0.90625,1.3994966,-0.9375,1.3997171,-0.90625,1.4,-0.9062499893763829,1.400002490868667,-0.9062500923635238,1.4000013329727972,-0.9062499766042402,1.4000023277301181
-0.84375,1.3994966,-0.875,1.3997171,-0.84375,1.4,-0.8437501863638303,1.400005629483086,-0.8437500436236066,1.4000025370387867,-0.8437501254421426,1.4000056614682057
-0.78125,1.3994966,-0.8125,1.3997171,-0.78125,1.4,-0.7812501042877887,1.400009205124816,-0.781249889811176,1.4000046260622703,-0.7812499612727347,1.4000099328167332
-0.71875,1.3994966,-0.75,1.3997171,-0.71875,1.4,-0.7187499299614447,1.4000147001718843,-0.7187502097849,1.4000081891177336,-0.718750306786345,1.4000165851191844
-0.65625,1.3994966,-0.6875,1.3997171,-0.65625,1.4,-0.6562503970055402,1.4000232544569233,-0.6562500005079686,1.4000143865474115,-0.6562501647784924,1.4000266137998048
-0.59375,1.3994966,-0.625,1.3997171,-0.59375,1.4,-0.5937504024741366,1.4000381569878237,-0.59375062642804,1.4000277710580826,-0.5937507924505704,1.4000466832490526
-0.53125,1.3994966,-0.5625,1.3997172,-0.53125,1.4,-0.5312509046474451,1.400072286551911,-0.5312511133615946,1.4000599672416156,-0.5312516217944032,1.4000910978819172
-0.46875,1.3994966,-0.5,1.3997166,-0.46875,1.4,-0.468753491649428,1.400154232429561,-0.4687529503892052,1.400140756449815,-0.4687550285930061,1.4001972650628112
-0.40625,1.3994966,-0.4375,1.3997191,-0.40625,1.399998,-0.4062592713062055,1.400347318540931,-0.40625945085902476,1.4003347042916874,-0.40626297612277046,1.4004444480860876
-0.34375,1.3994966,-0.375,1.3997096,-0.34375,1.400011,-0.3437755185110807,1.4008000881525278,-0.34377537145840176,1.4007894324475854,-0.34378512354789453,1.4009963332122701
-0.28125,1.3994966,-0.3125,1.39974,-0.28125,1.39994,-0.28131739200859424,1.4019276322169971,-0.2813169167533207,1.4019230143215962,-0.2813397046154016,1.4022335299632462
-0.21875,1.3994966,-0.25,1.3996849,-0.21875,1.400332,-0.2189153083330656,1.4050425165793945,-0.218913190499357,1.405090502926219,-0.21896279971219104,1.4052551208225101
-0.15625,1.3994966,-0.1875,1.3994316,-0.15625,1.398137,-0.15665266599649064,1.4139915608665867,-0.1566462653531717,1.4144477776020699,-0.15672753387570507,1.4132971716076277
-0.09375,1.3994966,-0.125,1.4034554,-0.09375,1.41096,-0.0948497234424449,1.4434395065092287,-0.09485977298571759,1.44597238569524,-0.0948826241075304,1.439301117357545
-0.03125,1.3994966,-0.0625,1.3696454,-0.03125,1.334265,-0.03494495589569921,1.536922753278929,-0.03504187122145558,1.545815758225155,-0.03460621215489473,1.5235586865378203
0.03125,1.8657625,0.0,1.6019226,0.03125,2.102493,0.01983579396919456,1.7387449304765017,0.019640443555446842,1.762865987828261,0.02135431334400163,1.715060109638681
0.09375,2.5638576,0.0625,2.97789,0.09375,2.350388,0.07033775839976006,2.030504486696123,0.06983727050413921,2.0811763910544174,0.07357096319354102,2.010400657625533
0.15625,3.108126,0.125,3.9259276,0.15625,3.461752,0.11851884597393181,2.3400314969426343,0.11781998002959392,2.423678170622574,0.1238639489747634,2.3426989854089024
0.21875,3.4116204,0.1875,3.5990932,0.21875,3.556517,0.1656738288465613,2.612061846952892,0.16485131665100838,2.725730272176213,0.17314141328488322,2.649550992435255
0.28125,3.3659437,0.25,3.1379967,0.28125,3.42937,0.21247109526282942,2.82817311457722,0.21104267480137515,2.95889775974594,0.2219500033946456,2.9024983789965555
0.34375,3.2523234,0.3125,2.9865217,0.34375,3.301723,0.25863738324864693,2.984116804080574,0.25690354950920924,3.121573709334068,0.2705304211238473,3.0911566317868644
0.40625,3.1217284,0.375,3.0480826,0.40625,3.223529,0.3046786803363283,3.084436158063787,0.3023532277942403,3.21597794867701,0.31887876652476793,3.220738338266842
0.46875,3.1036572,0.4375,3.139881,0.46875,3.168802,0.3506422043393931,3.1390889044915293,0.3475526585471663,3.256684227069579,0.36714458972140945,3.3050786112426342
0.53125,3.111739,0.5,3.17126,0.53125,3.132953,0.39628982130590973,3.162867806066588,0.3928850418130631,3.2617767371091753,0.4154318534767483,3.3664041791055674
0.59375,3.125715,0.5625,3.1586168,0.59375,3.113159,0.4420439258944549,3.163890313139136,0.43809582774993405,3.246913433005005,0.4634747207796806,3.432089851144425
0.65625,3.1265473,0.625,3.1418576,0.65625,3.105645,0.48771467437963917,3.154221907818875,0.48355965834154174,3.2253231672215947,0.5114900365291081,3.514598729537819
0.71875,3.124295,0.6875,3.1364262,0.71875,3.104795,0.5332746502346224,3.1403720937036437,0.529078076836118,3.202926329425703,0.5596497171079848,3.5989523206237375
0.78125,3.1207147,0.75,3.138301,0.78125,3.106013,0.5790194563021069,3.122240901007638,0.5746564835553234,3.182566852460243,0.6055281345576743,3.732548811342094
0.84375,3.1181808,0.8125,3.1408308,0.84375,3.106982,0.6247183177306959,3.105724459403152,0.6204378565504727,3.164517948116969,0.7247103333321705,3.21976139812583
0.90625,3.1171837,0.875,3.1417913,0.90625,3.10724,0.6704865227929301,3.089086453265431,0.666168529353205,3.1483393275780607,0.7740060916277438,3.2658146955550413
0.96875,3.1162536,0.9375,3.1419034,0.96875,3.10717,0.7164924249000265,3.0726124796115983,0.7120472429526201,3.1343178354070447,0.8204837473559451,3.309187953877332
1.03125,3.115489,1.0,3.142001,1.03125,3.107185,0.7625153351257229,3.0612464864792246,0.757953260554327,3.122647646524341,0.8714172844681733,3.4041142039551673
1.09375,3.115513,1.0625,3.142178,1.09375,3.107444,0.8086617989420218,3.052622783332464,0.8038932836004036,3.114608375431138,0.8836632896974221,4.012705197785027
1.15625,3.1160727,1.125,3.1422758,1.15625,3.107919,0.8549217269002182,3.0484515966736105,0.8499146090193168,3.1103612508786833,0.9225399556017455,3.3995006900564757
1.21875,3.1173499,1.1875,3.1423256,1.21875,3.108535,0.9011332932708657,3.0498817742630338,0.8958984581702268,3.1093644611969866,0.961392261972188,3.43322222950667
1.28125,3.118849,1.25,3.1424978,1.28125,3.10924,0.9473767537409968,3.0534379711535373,0.9419290286134279,3.110785508083608,1.0145588831170944,3.485709102014387
1.34375,3.1200862,1.3125,3.142851,1.34375,3.109996,0.993596341330982,3.058950360651147,0.9879210794272373,3.11285649561189,1.0371364589255323,4.1974283192168835
1.40625,3.1200955,1.375,3.1432388,1.40625,3.110759,1.039752868137726,3.064654695718401,1.0339120577256116,3.1148544823045516,1.058799992397973,3.4328756283822295
1.46875,3.119995,1.4375,3.1434438,1.46875,3.11147,1.0859700694882102,3.0684718910331488,1.0799141186516807,3.116138962235403,1.1129498513898477,3.416303248177467
1.53125,3.1201606,1.5,3.1433804,1.53125,3.11208,1.1321389218933477,3.0716763983675404,1.1258724370219804,3.116881480179028,1.1578938583459353,3.3968857129706125
1.59375,3.1206422,1.5625,3.143173,1.59375,3.112574,1.178318860461199,3.0736540047334313,1.1718834403834761,3.117707790278665,1.2078592334718468,3.44536619037431
1.65625,3.1213415,1.625,3.1430626,1.65625,3.112977,1.2245540959470356,3.0750584408103894,1.2178425770856212,3.11868523114062,1.2575658228686195,3.4757417260919854
1.71875,3.1216266,1.6875,3.1432226,1.71875,3.11333,1.2707147727401875,3.0773367706683605,1.2638381055866263,3.120176202829255,1.2986737892400844,3.56315370028679
1.78125,3.1213684,1.75,3.1436324,1.78125,3.113667,1.3169228181222163,3.0797374379165237,1.3098261976467604,3.1219086742526936,1.3568778186438706,3.52627082954099
1.84375,3.1206927,1.8125,3.1440914,1.84375,3.114005,1.363119871499467,3.0824453498491717,1.3557681019495602,3.1234550368180285,1.3940581932585268,3.5752146063429424
1.90625,3.1198018,1.875,3.1443534,1.90625,3.114338,1.4092541456484406,3.085143876225208,1.4017669270628688,3.124616808045778,1.4394755601273526,3.6491292074524457
1.96875,3.1190114,1.9375,3.144285,1.96875,3.114649,1.4554533333534172,3.0869344608895246,1.4476941453301142,3.1251231436503573,1.5051302265896878,3.742942591621589
2.03125,3.1188445,2.0,3.143948,2.03125,3.114929,1.5016087646333167,3.0882082035942977,1.4936804788548264,3.1252858668191448,1.5496128646617338,3.715060160474598
2.09375,3.1189425,2.0625,3.1435633,2.09375,3.115175,1.54775518619104,3.088986866858981,1.5396557075548731,3.1252598347248437,1.5803136224672765,3.733099252638074
2.15625,3.1191635,2.125,3.1433873,2.15625,3.115394,1.593970044542579,3.0893683800368588,1.5856081584326405,3.125306586860741,1.6018634003094119,3.4736559408524683
2.21875,3.1191206,2.1875,3.1435754,2.21875,3.115617,1.640113302866256,3.0900810867287714,1.6316242720561076,3.125704828602262,1.6362692063836974,3.882392126036372
2.28125,3.1188931,2.25,3.1441061,2.28125,3.115872,1.6862913171504659,3.090974909565785,1.6775596565188355,3.1262746004779474,1.68559046973992,3.845077086137067
2.34375,3.118222,2.3125,3.1447947,2.34375,3.116211,1.7324961760896036,3.0920057620634385,1.7235627910471778,3.1269822029725596,1.737965575157973,3.899537210370552
2.40625,3.1172254,2.375,3.1453872,2.40625,3.116673,1.778633220558002,3.0932238242457006,1.7695376514224705,3.1275851757245863,1.745927033702301,3.487973151180439
2.46875,3.1162784,2.4375,3.1456769,2.46875,3.117299,1.824830407852831,3.094197408704682,1.815494260214045,3.128034449276173,1.7817735230962193,3.8733459234409273
2.53125,3.115556,2.5,3.1455915,2.53125,3.118075,1.8710189174886958,3.0949845088128285,1.8615061972006666,3.1283830863346327,1.803056412201585,3.491013810357949
2.59375,3.1156363,2.5625,3.1452093,2.59375,3.119,1.9171683484713637,3.0956551259605303,1.9074392696307783,3.1285956683225233,1.8375208345579421,3.4929759783299223
2.65625,3.1160917,2.625,3.1447108,2.65625,3.119976,1.9633851501619979,3.096132849736664,1.9534487606970201,3.1288879278134667,1.880587632047893,3.9179646009357985
2.71875,3.1171074,2.6875,3.144296,2.71875,3.120994,2.0095502244584855,3.096697366924449,1.999425777911125,3.1292869275843995,1.8821939150960758,3.494019090134998
2.78125,3.1185095,2.75,3.1441076,2.78125,3.121905,2.055712010020315,3.097387556669365,2.045392294226132,3.1298060608621396,1.9186409094064376,3.879599094823634
2.84375,3.119843,2.8125,3.1441917,2.84375,3.122759,2.1019317589383095,3.098129731492604,2.0914085342419426,3.130354569342224,1.9413410833504379,3.5205376693122585
2.90625,3.1214478,2.875,3.1445036,2.90625,3.123542,2.148071440770066,3.0989575708573813,2.1373463287144583,3.1308016409021455,1.9735470058075333,3.4544650099274237
2.96875,3.121962,2.9375,3.1449456,2.96875,3.123542,2.1942569233373437,3.099699733829019,2.1833602609321736,3.1311797361700857,2.0335279297674065,3.932473012153573
,,3.0,3.1453955,,,2.240463300802291,3.1003362084571675,2.229334146953984,3.131425146430053,2.0637849261784824,4.017299003432609
,,,,,,2.286607180639207,3.1009025709918583,2.2753120469203223,3.1315976097910565,2.0768647944198624,3.5644552946875736
,,,,,,2.3328197771981967,3.1013457043714876,2.3213336447982664,3.131782178755561,2.1214314384763,4.0307832258323035
,,,,,,2.379011472620377,3.1017768272792683,2.367280246486892,3.1320141041331007,2.122923817432575,3.5505361484579585
,,,,,,2.425173039170212,3.102266565482839,2.413305101165722,3.132318487852717,2.162163850934572,4.145333693095407
,,,,,,2.4713991847658727,3.1027680509264917,2.4592831355169373,3.1326241973374516,2.1835347644201257,3.6461198129339185
,,,,,,2.5175622880587003,3.1032969529317014,2.5052776305191595,3.1329519898488165,2.220289042276907,3.682466405641896
,,,,,,2.563737047578203,3.1038411580224037,2.5513007702404193,3.1332668016206386,2.2617433760044334,4.097602322572723
,,,,,,2.609961955097987,3.1043618931643984,2.597254539863979,3.1335020797984683,2.27988496153503,3.6662443022338813
,,,,,,2.656107566501448,3.104852065486718,2.6432886943831027,3.1336922393509377,2.3152104105134037,3.68669210721066
,,,,,,2.702309997682725,3.1052940548810715,2.6892693084291723,3.133871409421002,2.3490526933315334,4.132269801818167
,,,,,,2.7485234112142436,3.10572045203384,2.735278864318558,3.1340964629341235,2.369992269328149,3.7857096732455475
,,,,,,2.794679642691613,3.10615174656435,2.78130571553966,3.134333537720702,2.400300401316835,3.729266715535702
,,,,,,2.8409069641497378,3.1065480511022034,2.8272704434793177,3.1345727360342757,2.444304608377019,4.202887664430562
,,,,,,2.887100876602181,3.106924857088358,2.8733150983062385,3.134844843686699,2.4647865557693676,3.786062019282941
,,,,,,2.9332749619147367,3.107319915897394,2.919296233988021,3.1351056069646908,2.502936856646035,3.7809403786099063
,,,,,,2.979512431324147,3.1077258605837197,2.965320326883885,3.1353848571889875,2.533732766971916,4.302342520655469
,,,,,,,,,,2.560180310952027,3.7736718130550497
,,,,,,,,,,2.6035361715980776,3.730249736191545
,,,,,,,,,,2.624080840020982,4.217132663008883
,,,,,,,,,,2.6652731687229845,3.717486152174212
,,,,,,,,,,2.7006062385406415,3.807988538050091
,,,,,,,,,,2.7322545490642405,3.798303322502349
,,,,,,,,,,2.779060072153467,4.2013614573683045
,,,,,,,,,,2.8019202580257847,3.8454939993372
,,,,,,,,,,2.841041026148278,3.860529036976591
,,,,,,,,,,2.8941164260256205,3.8739874723998513
,,,,,,,,,,2.9389056121046835,3.795513744198473
,,,,,,,,,,2.9559632003012952,4.2870453724001925
,,,,,,,,,,2.997700240566815,3.827140852503704


==> figs/auto/WedgeAngle/errwedge.csv <==
gamma,theta,mach,betaref,errbetaref,betatheo,betaeosampv,errbetaeosampv,betamarrone,errbetamarrone
1.4,10,5,18.0,-7.1016193715106395,19.376010516247792,19.20122860898186,-0.9020531193424333,19.24214025792154,-0.6909072340459034
1.4,15,5,21.8,-10.368136232014916,24.3217077985012,24.10059776528012,-0.909105705293878,24.124762855102496,-0.8097496484635905
1.4,20,5,27.0,-9.398756646973114,29.80091552915533,29.5435499133357,-0.8636164736879972,29.554365702241704,-0.827322995068446
1.4,25,5,32.6,-8.88620824064816,35.77943511131943,35.477906164318135,-0.8427437327144964,35.48682954576907,-0.8178037597295369
1.4,10,2,39.0,-0.7985256881912212,39.31393184481887,39.163372715987975,-0.38296634746477043,39.18799842109172,-0.3203277256119679
1.3,20,5,27.0,-6.111727479399729,28.757585239493952,28.54708314359872,-0.7319880794655249,28.54416558100745,-0.7421334465642236

